Updating the census of star clusters in the Small Magellanic Cloud

Surveys using CCD detectors are retrieving bright and faint cataloged clusters and revealing new ones in the Magellanic Clouds. This paper discusses the contribution of the OGLE Survey to the overall census of star clusters in the SMC. A detailed cross-identification indicates that the new objects in the SMC OGLE catalog are 46. The increase in the number of cataloged clusters is ~ 7%, the total sample being ~ 700. This updated census includes embedded clusters in HII regions and a density range attaining loose systems.

==> bica.tab3el.txt <==
%auto-ignore
 28nw AM-3,ESO28SC4              23:48:59  -72:56:43      C 0.90 0.90  -                                                          
 28ne L1,ESO28SC8                 0:03:54  -73:28:19      C 4.60 4.60  -                                                          
 28ne L2                          0:12:55  -73:29:15      C 1.20 1.20  -                                                          
 28ne HW1                         0:18:25  -73:23:38     CA 0.95 0.85   0                                                         
 28ne L3,ESO28SC13                0:18:25  -74:19:07      C 1.00 1.00  -                                                          
 28ne BS1                         0:18:55  -73:24:52     CA 0.90 0.90  -                                                          
 28ne B1                          0:19:15  -74:06:23      C 0.80 0.80  -  br*in or sup                                            
 28se B2                          0:19:22  -74:34:16      C 0.45 0.45  -                                                          
 28ne K1,L4,ESO28SC15             0:21:27  -73:44:55      C 2.20 2.20  -                                                          
 28se L5,ESO28SC16                0:22:40  -75:04:29      C 1.10 1.10  -                                                          
 28ne K4,L6,ESO28SC17             0:23:04  -73:40:11      C 1.70 1.70  -                                                          
 28ne B3                          0:24:00  -73:38:10      A 1.20 1.10  40                                                         
 28ne K5,L7,ESO28SC18             0:24:43  -73:45:18      C 1.80 1.80  -                                                          
 28ne K3,L8,ESO28SC19             0:24:47  -72:47:39      C 3.40 3.40  -                                                          
 28ne B4                          0:25:01  -73:01:05     CA 0.85 0.85  -                                                          
 28ne K6,L9,ESO28SC20             0:25:26  -74:04:33      C 1.00 1.00  -                                                          
 50se NGC121,K2,L10,ESO50SC12     0:26:47  -71:32:12      C 3.80 3.10  80                                                         
 28ne K7,L11,ESO28SC22            0:27:46  -72:46:55      C 1.70 1.70  -                                                          
 28ne HW2                         0:27:57  -74:00:05     AC 0.95 0.95  -                                                          
 28ne K8,L12                      0:28:01  -73:18:15      C 1.10 1.10  -                                                          
 28ne H86-3                       0:28:04  -73:03:33     AC 0.75 0.55  70                                                         
 28ne B6                          0:28:04  -74:23:40      C 0.60 0.60  -                                                          
 28ne BS2                         0:28:29  -73:00:29      C 0.55 0.45  80                                                         
 28ne H86-6                       0:29:22  -72:59:39     AC 0.60 0.45  20                                                         
 28ne HW3                         0:29:54  -73:42:03     AC 1.50 1.10  70                                                         
 28ne K9,L13                      0:30:00  -73:22:45      C 1.20 1.20  -                                                          
 28ne BS3                         0:30:01  -73:20:01     AC 0.55 0.55  -  mT                                                      
 28ne H86-2                       0:30:04  -73:20:35     AC 0.65 0.60  80 mT                                                      
 28ne BS4                         0:30:07  -73:20:58      C 0.55 0.45  70 mT                                                      
 28ne BS5                         0:30:19  -73:20:07      C 0.45 0.35  60                                                         
 28ne HW4                         0:30:27  -73:48:29     AC 1.20 1.00  90                                                         
 28ne HW5                         0:30:52  -72:20:34      C 0.55 0.55  -                                                          
 28ne BS6                         0:31:29  -73:45:43     CA 1.10 1.10  -                                                          
 28ne SMC-N3,SMC-DEM1             0:31:40  -73:47:43     NA 1.10 1.10  -                                                          
 28ne H86-10                      0:32:35  -73:32:25      C 0.35 0.35  -                                                          
 28ne L14                         0:32:41  -72:34:53      C 1.20 1.20  -                                                          
 28ne BS7                         0:32:43  -73:37:59      C 0.55 0.55  -  mP                                                      
 28ne H86-11                      0:32:54  -73:30:27      C 0.65 0.65  -                                                          
 28ne NGC152,K10,L15,ESO28SC24    0:32:56  -73:06:58      C 3.00 3.00  -                                                          
 28ne BS8                         0:32:56  -73:38:33     AC 0.60 0.60  -  mP                                                      
 28ne HW6                         0:33:04  -72:39:07     CA 0.80 0.80  -                                                          
 28ne H86-13                      0:33:26  -73:32:44      C 0.40 0.40  -                                                          
 28ne HW8                         0:33:46  -73:37:59      C 1.70 1.70  -                                                          
 29nw H86-15                      0:33:50  -73:00:17      C 0.40 0.35  70                                                         
 29nw H86-16                      0:34:06  -73:03:08      C 0.65 0.45 110                                                         
 29nw H86-20                      0:34:43  -73:13:00      C 0.30 0.30  -                                                          
 29nw H86-22                      0:34:53  -73:02:08      C 0.30 0.30  -  mP                                                      
 29nw H86-23                      0:34:54  -72:44:39     CA 0.65 0.45  70                                                         
 29nw BS9                         0:35:02  -73:02:14     AC 0.75 0.65 100 mP                                                      
 29nw H86-21                      0:35:14  -73:31:49      C 0.70 0.50  30                                                         
 29nw H86-24                      0:35:27  -73:24:33      C 0.40 0.40  -                                                          
 29nw H86-25                      0:35:27  -73:28:37      C 0.45 0.35  20                                                         
 29nw H86-29                      0:35:42  -73:09:34      C 0.30 0.30  -                                                          
 29nw K13,L17,ESO29SC1            0:35:41  -73:35:53      C 1.90 1.90  -                                                          
 29nw H86-27                      0:35:44  -73:22:09     AC 1.00 0.60  60                                                         
 29nw H86-28                      0:35:49  -73:24:58      C 0.40 0.40  -                                                          
 29nw NGC176,K12,L16,ESO29SC2     0:35:58  -73:09:58      C 1.20 1.20  -                                                          
 29nw H86-31                      0:36:02  -73:04:04     CA 0.75 0.75  -                                                          
 29nw H86-32                      0:36:07  -73:08:35     CA 0.55 0.40 150                                                         
 29nw H86-30                      0:36:14  -73:24:42      C 0.35 0.35  -                                                          
 29nw H86-33                      0:36:18  -73:03:25      C 0.45 0.45  -                                                          
 29nw HW9                         0:36:25  -73:00:05      C 0.75 0.75  -  mP                                                        
 29nw K11,L20                     0:36:27  -72:28:41      C 1.10 1.10  -                                                          
 29nw HW10                        0:36:31  -72:59:13      C 0.95 0.95  -  mP                                                        
 29nw H86-35,SMC_OGLE1            0:36:38  -73:05:09      C 0.35 0.35  -                                                          
 29nw H86-36                      0:36:50  -73:04:16     AC 0.80 0.55 160                                                         
 29nw B9                          0:37:13  -72:57:53      C 0.45 0.45  -  mP in H-A1                                                 
 29nw H-A1                        0:37:15  -72:59:16      A 3.80 2.90 120                                                         
 29nw K14,L18,SMC-DEM2            0:37:15  -72:59:41     AN 1.80 1.20 140 in H-A1                                                 
 29nw H86-38                      0:37:24  -73:01:50      A 1.20 1.20  -  mP                                                        
 29nw H86-41                      0:37:29  -72:57:48      C 0.55 0.40  50 mP                                                       
 29nw HW11,SMC_OGLE2              0:37:33  -73:36:43      C 1.30 1.30  -                                                          
 29nw BS10                        0:37:34  -73:01:30      C 0.65 0.65  -  mP                                                        
 29nw H86-42                      0:37:41  -73:07:16      C 0.50 0.45  80                                                         
 29nw L19,SMC_OGLE3               0:37:42  -73:54:30      C 1.70 1.70  -                                                          
 29nw B10,SMC_OGLE4               0:37:44  -73:12:40      C 0.80 0.80  -                                                          
 29nw H86-40                      0:37:49  -73:29:02      C 0.45 0.35 170                                                         
 29nw H86-43                      0:37:51  -73:07:16      C 0.55 0.55  -                                                          
 29nw B12                         0:38:22  -73:16:30      C 0.45 0.35 140                                                         
 29nw BS11                        0:38:24  -73:22:42      A 1.20 0.50  60                                                         
 29nw B14,SMC_OGLE162             0:38:37  -73:48:21      C 0.60 0.45 160                                                         
 29nw H86-47                      0:38:49  -73:16:32      C 0.30 0.30  -                                                          
 29nw HW12,SMC_OGLE163            0:38:51  -73:22:27      C 0.80 0.80  -                                                          
 29nw H86-48,SMC_OGLE164          0:38:56  -73:24:32      C 0.50 0.40  30                                                         
 29nw H86-52                      0:39:00  -73:00:30      C 0.30 0.30  -                                                    
 29nw B16                         0:38:59  -73:56:49      C 0.30 0.30  -                                                          
 29nw BS12                        0:39:02  -73:56:05      C 0.35 0.35  -                                                          
 29nw BS14,SMC_OGLE165            0:39:12  -73:14:46      C 0.55 0.55  -  mP                                                        
 29nw H86-53                      0:39:17  -72:54:12      C 0.80 0.70  50 
 29nw SMC_OGLE5                   0:39:22  -73:15:28     CA 0.85 0.75  90 mP                                                            
 29nw HW12A                       0:39:26  -73:22:59      C 0.55 0.45  10 mP                                                      
 29nw H86-55,SMC_OGLE167          0:39:26  -73:06:23      C 0.45 0.35  80                                                         
 29nw HW13,SMC_OGLE168            0:39:31  -73:25:26      C 0.75 0.60  80                                                         
 29nw H86-54                      0:39:35  -73:22:58      C 0.55 0.55  -  mP 
 29nw SMC_OGLE6                   0:39:33  -73:10:37      C 0.80 0.80  -                                                     
 29nw H86-56                      0:39:38  -72:55:47     CA 1.20 0.80  40                                                         
 29nw B15                         0:39:42  -72:58:39     CA 0.60 0.45 100 mP                                                      
 29nw H86-57                      0:39:47  -72:58:56     CA 0.50 0.50  -  mP                                                      
 29nw H86-58                      0:40:05  -73:08:34      C 0.60 0.60  -                                                          
 29nw BS13                        0:40:08  -72:45:30     CA 0.90 0.75  40 mP                                                        
 29nw K15,L21                     0:40:12  -72:41:56      C 1.10 1.10  -                                                          
 29nw BS248                       0:40:15  -72:46:02     AC 0.65 0.50  70 mP                                                       
 29nw HW14                        0:40:14  -73:52:20      C 1.70 1.50 170                                                         
 29nw H86-59                      0:40:27  -73:27:40      C 0.50 0.45  50 
 29nw SMC_OGLE7                   0:40:30  -73:13:50     CA 0.95 0.95  -                                                        
 29nw NGC220,K18,L22,ESO29SC3     0:40:31  -73:24:10      C 1.20 1.20  -  mT,in H-A3  & SMC_OGLE8                                               
 29nw K16,L23                     0:40:33  -72:44:23      C 0.85 0.85  -                                                          
 29nw B25                         0:40:32  -73:43:22     CA 0.65 0.55  90                                                         
 29nw H86-60                      0:40:43  -73:07:05      C 0.40 0.30 120                                                         
 29nw B19                         0:40:44  -73:03:42      C 0.45 0.35 170 mT                                                      
 29nw B26,SMC_OGLE169             0:40:45  -73:44:26      C 0.90 0.90  -                                                          
 29nw B27                         0:40:42  -73:52:20      C 0.40 0.40  -                                                          
 29nw NGC222,K19,L24,ESO29SC4     0:40:44  -73:23:00      C 1.20 1.20  -  mT,in H-A3  & SMC_OGLE9                                               
 29nw H-A3                        0:40:45  -73:22:42      A 7.80 3.90  60                                                         
 29nw B20                         0:40:49  -73:04:09      C 0.30 0.30  -  mT                                                      
 29nw H86-62,SMC_OGLE10           0:40:48  -73:05:17      C 0.60 0.60  -  mT                                                        
 29nw HW15                        0:40:47  -74:01:18      C 1.00 0.75 160                                                         
 29nw B23,SMC_OGLE170             0:40:55  -73:24:07      C 0.60 0.50  40 mT,in H-A3                                                 
 29nw K17,L26                     0:41:01  -72:34:20      C 1.10 1.10  -                                                          
 29nw SMC-DEM5                    0:41:00  -73:36:22     NA 2.90 2.90  -                                                          
 29nw B18                         0:41:06  -72:43:33      C 0.35 0.30 120                                                         
 29nw NGC231,K20,L25,ESO29SC5     0:41:06  -73:21:07      C 1.80 1.80  -  mP,in H-A3  & SMC_OGLE11                                               
 29nw B21,SMC_OGLE171             0:41:15  -72:49:55      C 0.35 0.35  -  mP                                                      
 29nw B22                         0:41:21  -72:49:32      C 0.35 0.35  -  mP                                                      
 29nw B24                         0:41:21  -72:58:51     CA 0.80 0.55 100                                                         
 29nw BS15                        0:41:21  -73:20:31      A 2.30 2.30  -  mP,in H-A3                                                 
 29nw K21,L27,SMC_OGLE12          0:41:24  -72:53:27      C 2.50 2.50  - 
 29nw SMC_OGLE172                 0:41:48  -73:23:27      C 0.20 0.20  -  
 29nw SMC_OGLE166                 0:41:56  -73:29:16      C 0.60 0.50  80                                                     
 29nw B29                         0:42:11  -73:43:51     CA 0.50 0.35 100 mP 
 29nw SMC_OGLE173                 0:42:12  -73:16:02      C 0.20 0.20  -                                                     
 29nw SMC-DEM6                    0:42:14  -72:59:25     NA 1.10 1.10  -                                                          
 29nw L61-34,MA37                 0:42:16  -72:59:53     NC 0.40 0.35 120 in SMC-DEM6                                             
 29nw SMC-DEM7                    0:42:19  -73:44:31     NA 1.00 0.75  10                                                         
 29nw HW16,SMC_OGLE13             0:42:22  -73:44:03     CN 0.60 0.60  -  mP,in SMC-DEM7                                         
 29nw SMC_OGLE14                  0:42:28  -73:32:50     AC 0.80 0.60 170
 29nw H86-68                      0:42:38  -72:27:21      C 1.10 1.10  -                                                          
 29nw BS249                       0:42:51  -73:10:32     CA 0.50 0.45  60 in H-A5  
 29nw SMC_OGLE15                  0:42:54  -73:17:37     CA 1.00 1.00  -  in? sup? H-A4                                          
 29nw H-A4                        0:43:00  -73:17:40      A 2.10 2.10  -                                                          
 29nw HW18                        0:42:58  -72:24:40      C 1.00 1.00  -                                                          
 29nw L28                         0:42:59  -72:35:19      C 1.00 1.00  -                                                          
 29nw BS16,SMC_OGLE16             0:42:58  -73:10:07      C 0.55 0.50  10 in H-A5                                                 
 29nw H-A5                        0:43:02  -73:09:07      A 3.80 2.50  30                                                         
 29nw BS18                        0:43:01  -73:15:28      A 1.20 1.20  -                                                          
 29nw B28                         0:43:10  -72:15:24     CA 0.85 0.55  80                                                         
 29nw BS17,SMC_OGLE174            0:43:14  -73:00:43     CA 0.80 0.65  60                                                         
 29nw BS250                       0:43:15  -73:15:05     AC 0.55 0.55  -  in H-A6                                                 
 29nw BS19                        0:43:28  -73:19:11      A 4.00 4.00  -                                                          
 29nw NGC241,K22w,L29W,           0:43:33  -73:26:25      C 0.95 0.95  -  mP & ESO29SC6w,SMC_OGLE17                                                     
 29nw HW19                        0:43:27  -74:11:04      C 1.00 1.00  -                                                          
 29nw NGC242,K22e,L29e,           0:43:38  -73:26:37      C 0.75 0.75  -  mP & ESO29SC6e,BH1,SMC_OGLE18                                      
 29nw B31,SMC_OGLE19,SMC_OGLE175  0:43:38  -72:57:31      C 0.50 0.40 150 mT                                                        
 29nw SMC-N9,L61-45,SMC-DEM9,     0:43:36  -73:02:26     NC 0.35 0.30 120 NC? PN? & MA54                                               
 29nw BS20,SMC_OGLE20             0:43:38  -72:58:48      C 0.45 0.45  -  mT                                                      
 29nw H-A6                        0:43:38  -73:14:39      A 4.00 2.50  70                                                         
 29nw H86-70,SMC_OGLE21           0:43:44  -72:58:36      C 0.65 0.45  50 mT                                                      
 29nw BS21                        0:43:42  -74:11:28     AC 1.00 1.00  -                                                          
 29nw BS22                        0:43:44  -74:13:28     AC 1.00 0.65  60  
 29nw SMC_OGLE22                  0:43:58  -73:09:08     CA 0.75 0.75  -                                                       
 29nw SMC-DEM10                   0:44:13  -73:27:02     NA 4.50 0.80 150                                                         
 29nw B33,SMC_OGLE23              0:44:13  -73:37:08      C 0.50 0.50  -                                                          
 29nw B34A                        0:44:23  -72:56:44     CA 0.75 0.55  30                                                         
 29nw BS23                        0:44:23  -73:12:45      A 2.20 1.70 170                                                         
 29nw BS24                        0:44:24  -73:15:06      A 2.20 0.60 110                                                         
 29nw BS25                        0:44:46  -72:53:53     CA 0.95 0.75  50                                                         
 29nw B37                         0:44:44  -74:12:06     CA 1.10 0.90  60                                                         
 29nw B34,SMC_OGLE176             0:44:52  -73:00:07      C 0.60 0.60  -  br* edge                                                
 29nw HW20                        0:44:47  -74:21:46      C 0.75 0.75  -                                                          
 29nw BS27,SMC_OGLE177            0:44:55  -73:10:27      C 0.40 0.35  80 mP,in H86-72                                            
 29nw BS26                        0:44:51  -73:58:50     NA 1.30 0.80  10 in SMC-DEM12                                            
 29nw H86-72                      0:44:55  -73:10:16     AN 1.20 0.60  50                                                         
 29nw SMC-DEM13nw                 0:44:55  -73:12:33     NA 1.90 1.20 120                                                         
 29nw SMC-N10,L61-60,SMC-DEM11,   0:44:56  -73:10:11     NC 0.35 0.35  -  mP,in H86-72 & MA85 
 29nw SMC_OGLE24                  0:45:01  -72:55:17      A 1.90 1.90  -                                    
 29nw SMC-N11,L61-62,MA91/90      0:45:02  -73:16:40     NC 0.55 0.55  -  att SMC-DEM14                                           
 29nw SMC-DEM12                   0:45:07  -73:58:57     NA 2.20 2.20  -                                                          
 29nw SMC-DEM13se,H-A7            0:45:10  -73:14:03     NA 2.90 1.30  10                                                         
 29nw BS28,SMC_OGLE178            0:45:11  -72:52:31     CA 0.70 0.50  60                                                        
 29nw H86-74,SMC_OGLE25           0:45:14  -73:13:09      C 0.70 0.60  50 in SMC-DEM13                                            
 29nw SMC-DEM15                   0:45:20  -73:04:59     NA 1.60 0.80  20 in SMC-N12                                              
 29nw SMC-DEM14,H-A8              0:45:19  -73:15:32     NA 1.90 1.90  -  in B-OB1                                                
 29nw SMC_OGLE179                 0:45:21  -73:02:08     CA 0.50 0.50  -
 29nw NGC248n,SMC-N13B,L61-67n    0:45:24  -73:22:34     NA 0.70 0.60 110 mP & SMC-DEM16n,ESO29EN8n,MA101,SMC_OGLE26n                         
 29nw BS29                        0:45:22  -74:01:21     AC 0.70 0.60 140
 29nw SMC_OGLE180                 0:45:23  -72:55:43      C 0.25 0.25  -                                                         
 29nw NGC248s,SMC-N13A,L61-67s    0:45:26  -73:23:04     NC 0.70 0.55 150 mP & SMC-DEM16s,ESO29EN8s,MA103,SMC_OGLE26s                         
 29nw MA106                       0:45:27  -73:04:24     NC 0.45 0.45  -  in NGC249                                               
 29nw B39,SMC_OGLE27              0:45:26  -73:28:53      C 0.55 0.55  -  mP                                                      
 29nw B41                         0:45:27  -73:42:11      C 0.50 0.50  -  
 29nw SMC_OGLE28                  0:45:28  -72:49:10      C 0.40 0.40  - 
 29nw SMC_OGLE181                 0:45:28  -72:53:09     CA 0.70 0.50  60 
 29nw NGC249,B35,ESO29EN9,        0:45:30  -73:04:43     NA 1.10 0.70   0 in SMC-N12B & SMC_OGLE29 
 29nw BS30                        0:45:30  -73:29:06      C 0.40 0.40  -  mP                                                      
 29nw L61-68                      0:45:32  -73:04:55     NC 0.20 0.20  -  in NGC249                                               
 29nw SMC-N12B,SMC-DEM18,MA108    0:45:32  -73:04:54     NA 1.60 1.40  40 in SMC-N12
 29nw SMC_OGLE30                  0:45:33  -73:06:27     CA 0.75 0.75  -                                              
 29nw B-OB1                       0:45:34  -73:15:26     AN 3.70 3.00  90                                                         
 29nw H86-77                      0:45:38  -72:17:32      C 0.45 0.35 150                                                         
 29nw SMC-DEM17                   0:45:37  -73:12:34     NA 1.80 1.80  -                                                          
 29nw BS37                        0:45:38  -73:04:29     NA 0.60 0.30  10 in SMC-N12B                                             
 29nw HW21                        0:45:39  -74:00:31      C 0.45 0.40  70                                                         
 29nw B36                         0:45:44  -72:50:35      C 0.70 0.60 140 mP
 29nw SMC_OGLE31                  0:45:51  -72:50:25     CA 0.55 0.45  90 mP, not B36                                                        
 29nw B38                         0:45:54  -72:36:08      C 0.30 0.30  -  mP                                                        
 29nw SMC-DEM20                   0:45:54  -73:06:51     NA 2.50 1.20 160 in SMC-N12                                              
 29nw NGC256,K23,L30,ESO29SC11    0:45:54  -73:30:24      C 0.90 0.90  -  & SMC_OGLE32                                                          
 29nw H86-79                      0:45:58  -72:35:36      C 0.45 0.45  -  mP                                                        
 29nw H86-76,SMC_OGLE182          0:46:02  -73:23:44      C 0.45 0.45  -  mT,in SMC-DEM21                                             
 29nw SMC-N12,B-OB3               0:46:02  -73:05:37     NA 7.30 3.90 110                                                         
 29nw SMC-DEM19                   0:46:03  -73:18:02     NA 6.00 2.70  20                                                         
 29nw BS31                        0:46:05  -73:26:38     AN 2.80 0.75 170 in SMC-DEM29                                            
 29nw H86-80,SMC_OGLE184          0:46:11  -72:49:03      C 0.35 0.35  -                                                          
 29nw H86-78n,SMC_OGLE33n         0:46:12  -73:23:27     CN 0.45 0.45  -  mT,in SMC-N16                                           
 29nw SMC-DEM21                   0:46:10  -73:23:27     NA 2.20 2.20  -  
 29nw SMC_OGLE183                 0:46:10  -73:03:56     CA 0.35 0.30 160                                                        
 29nw H86-78s,SMC_OGLE33s         0:46:12  -73:23:39     CN 0.45 0.40  60 mT,in SMC-N16                                           
 29nw SMC-N15,SMC-DEM28,MA121     0:46:10  -73:25:34     NC 0.50 0.50  -                                                          
 29nw BS32                        0:46:11  -73:16:24     NA 1.90 1.90  -  in SMC-DEM19                                            
 29nw B40,MA126                   0:46:15  -72:35:18     NC 0.40 0.35  40                                                         
 29nw B44                         0:46:13  -74:22:41      C 0.50 0.50  -                                                          
 29nw SMC-N14,MA128               0:46:17  -73:12:41     NC 0.35 0.35  -  in SMC-DEM22                                            
 29nw SMC-DEM22                   0:46:18  -73:12:42     NA 1.80 1.80  -  in H-A10                                                
 29nw SMC-N16,MA130               0:46:18  -73:23:33     NA 1.30 1.00  70 in SMC-DEM21                                            
 29nw BS33                        0:46:23  -73:08:00     NA 1.80 0.70 150 in SMC-N12                                              
 29nw H-A10                       0:46:23  -73:13:07     AN 3.50 3.00 150                                                         
 20nw SMC-N12A,SMC-DEM23,MA133    0:46:27  -73:06:17     NA 1.80 1.80  -  in SMC-N12                                              
 29nw NGC261,B42,ESO29EN12        0:46:32  -73:05:55     NA 1.30 1.10 100 in SMC-N12A  & SMC_OGLE34                                           
 29nw L31,SMC_OGLE36              0:46:35  -72:44:32      C 1.10 0.85  30 mT                                                        
 29nw H86-83,SMC_OGLE35           0:46:34  -72:46:26      C 0.70 0.70  -  mT                                                      
 29nw H86-84,SMC_OGLE185          0:46:34  -72:45:56      C 0.40 0.40  -  mT                                                      
 29nw SMC-N17,SMC-DEM25,MA140     0:46:38  -73:31:42     NA 2.80 2.80  -                                                          
 51sw HW22                        0:46:44  -72:03:47      C 0.60 0.60  - 
 29nw SMC_OGLE37                  0:46:41  -73:00:00      C 0.80 0.70  10                                                       
 29nw SMC-DEM24,MA142             0:46:41  -73:21:50     NA 1.90 1.90  -                                                          
 29nw B43                         0:46:41  -73:31:22      C 0.50 0.50  -  in SMC-N17                                              
 29nw HW23                        0:46:41  -73:46:29      C 0.55 0.45  30                                                         
 29nw MA143                       0:46:45  -73:10:17     NC 0.40 0.30  60                                                         
 29nw SMC-DEM29                   0:46:48  -73:26:07     NA 8.50 3.50  70                                                         
 29nw H86-85,SMC_OGLE186          0:46:56  -73:25:25      C 0.60 0.50 150 in SMC-DEM29                                            
 29nw H-A9                        0:46:56  -73:23:04     AN 2.20 1.60  40                                                         
 29nw H86-88                      0:46:58  -73:20:09     CA 0.85 0.85  -                                                          
 29nw SMC-DEM27                   0:47:01  -73:05:34     NA 2.40 1.50 150 att SMC-N19                                             
 29nw BS34                        0:47:01  -73:44:55     CA 0.40 0.30  20                                                         
 29nw H86-86,SMC_OGLE40           0:47:01  -73:23:35      C 0.80 0.65 110 mP,in H-A9                                                 
 29nw H86-89,SMC_OGLE38           0:47:06  -73:15:24      C 0.85 0.65 150                                                         
 29nw H86-87,SMC_OGLE187          0:47:06  -73:22:17      C 0.80 0.70  90 mP,in H-A9                                                 
 29nw H-A11                       0:47:11  -73:12:43      A 3.50 3.50  -                                                          
 29nw NGC265,K24,L34,ESO29SC14    0:47:12  -73:28:38      C 1.20 1.20  -  & SMC_OGLE39                                                         
 51nw L32,ESO51SC2                0:47:24  -68:55:10      C 1.30 1.30  -                                                          
 29nw SNR0045-73.4,MA165          0:47:17  -73:08:29      N 1.70 1.20  70 in SMC-N19                                              
 29nw L33,SMC_OGLE41              0:47:25  -72:50:27      C 1.00 0.80 130                                                         
 29nw H86-93,MA172,SMC_OGLE188    0:47:24  -73:12:20     CN 0.40 0.40  -  in H-A11                                                
 29nw H86-90                      0:47:25  -73:27:26      C 0.65 0.45 120                                                         
 29nw HW24                        0:47:29  -72:28:30      C 1.70 1.50  50                                                         
 29nw SMC-DEM31                   0:47:29  -73:05:08      N 1.60 1.60  -  att SMC-N19                                             
 29nw H86-91                      0:47:31  -73:26:04      C 0.40 0.40  -                                                          
 29nw SMC-DEM30,MA184             0:47:33  -73:22:25     NA 1.80 1.80  -                                                          
 29nw H86-92                      0:47:34  -73:19:54      C 0.45 0.45  - 
 29nw H86-95                      0:47:37  -73:00:51     CA 0.35 0.20 100 mP                                                  
 29nw SMC-N19,SMC-DEM32,H-A12,    0:47:39  -73:08:15     NA 7.20 7.20  -  & B-OB4,MA182                                           
 29nw H86-96                      0:47:44  -73:00:46      C 0.30 0.30  -  mP
 51sw B45                         0:47:47  -71:59:56     CA 0.65 0.45 110                                                         
 29nw H-A13                       0:47:43  -73:21:22      A 2.90 1.20 110 in B-OB2                                                
 29nw SMC-DEM34,MA187             0:47:47  -73:18:11     NA 0.65 0.65  -                                                          
 29nw SMC-N20,L61-96,MA188        0:47:48  -73:15:25     NC 0.30 0.25  60                                                         
 29nw SMC-N21,SMC-DEM35,MA190     0:47:48  -73:17:32     NA 1.00 0.80  50                                                         
 29nw BS35,SMC_OGLE42             0:47:50  -73:28:42      C 0.70 0.70  -  mP                                                      
 29nw H-A14                       0:47:50  -73:23:18     AN 2.90 1.30 120 in B-OB2                                                
 29nw H86-97,SMC_OGLE43           0:47:52  -73:13:20      C 0.70 0.60  60                                                         
 29nw MA194                       0:47:54  -73:17:35     NC 0.25 0.25  -                                                          
 29nw H86-94                      0:47:53  -73:31:53      C 0.55 0.45 110                                                         
 29nw H86-98,SMC_OGLE44           0:47:55  -72:57:20     CA 0.90 0.65  60                                                         
 29nw MA199                       0:47:56  -73:06:09     NC 0.30 0.25 140 in SMC-N19                                              
 29nw SMC-N23,SMC-DEM36,MA202     0:47:58  -73:17:40     NA 0.80 0.80  -                                                          
 29nw K25,L35,SMC_OGLE45          0:48:01  -73:29:10      C 1.20 1.20  -  mP                                                      
 29nw NGC267,SMC-N22,SMC-DEM37,   0:48:02  -73:16:26     NA 2.00 1.70 170 & ESO29SC15,H-A15,MA203                                 
 29nw SMC-DEM33                   0:48:03  -73:35:38     NA 3.60 2.40  80                                                         
 29nw BS36                        0:48:06  -73:24:13     NA 1.40 1.40  -  in B-OB2                                                
 29nw MA205                       0:48:07  -73:14:49     NC 0.25 0.25  -  mT                                                      
 29nw SMC-N25,L61-106,SMC-DEM38,  0:48:09  -73:14:19     NA 0.85 0.85  -  mT & MA208,SMC_OGLE189                                                 
 29nw SMC-N26,L61-107,MA206       0:48:08  -73:14:53     NC 0.45 0.45  -  mT                                                      
 29nw SMC-N24,SMC-DEM42w,MA210    0:48:10  -73:19:51     NA 1.20 1.20  -                                                          
 29nw H86-99,SMC_OGLE190          0:48:13  -72:47:35     CA 0.65 0.65  -  mP                                                      
 29nw K27,L36                     0:48:13  -73:51:46      C 1.70 1.70  -                                                          
 29nw SMC-DEM39,MA216             0:48:17  -73:10:15     NA 0.65 0.65  -  att SMC-N19                                             
 29nw B-OB2                       0:48:17  -73:24:09      A 7.00 3.00 130                                                         
 29nw MA217                       0:48:19  -73:06:00     NC 0.35 0.30 160 in SMC-N27                                              
 29nw H86-100,SMC_OGLE191         0:48:20  -72:47:42     CA 0.75 0.75  -  mP                                                      
 29nw NGC269,K26,L37,ESO29SC16    0:48:21  -73:31:49      C 1.20 1.20  -  & SMC_OGLE46                                                        
 29nw MA222                       0:48:23  -73:05:59     NA 0.55 0.45  20 in SMC-N27                                              
 29nw BS38                        0:48:22  -73:19:35     CN 0.40 0.20 150 att SMC-N24                                             
 29nw SMC-N27,SMC-DEM40,MA225     0:48:24  -73:05:56     NA 1.00 1.00  -                                                          
 29nw SMC-DEM46w                  0:48:26  -72:45:09     NA 4.00 2.40 120                                                         
 29nw SMC-DEM42e,ESO29SNR17       0:48:25  -73:19:16      N 2.00 1.40 120 att SMC-N24 & SNR0046-73.5    
 29nw SMC_OGLE192                 0:48:26  -73:00:26      C 0.35 0.35  -                           
 29nw MA228                       0:48:27  -73:06:01     NC 0.40 0.35  80 in SMC-N27  
 29nw SMC_OGLE47                  0:48:28  -72:59:00     AC 1.20 1.20  -                                            
 29nw MA231                       0:48:29  -73:06:29     NC 0.45 0.45  -                                                          
 29nw H86-101                     0:48:32  -72:45:42      C 0.50 0.50  -  in SMC-DEM46w                                           
 29nw SMC-N28A,MA234              0:48:31  -73:16:05     NA 0.90 0.75  90 in SMC-N28                                              
 29nw B47,SMC_OGLE48              0:48:33  -73:18:25      C 1.00 1.00  -                                                          
 29nw SMC-N28,SMC-DEM43,MA244     0:48:34  -73:15:31     NA 1.80 1.80  -                                                          
 29nw B48,SMC_OGLE49              0:48:37  -73:24:53     CA 1.30 1.10 140 in H-A16       
 29nw SMC_OGLE193                 0:48:37  -73:10:45     CA 0.50 0.50  -                                           
 29nw MA246                       0:48:39  -73:15:50     NA 0.50 0.40  10 in SMC-N28                                              
 29nw H-A16                       0:48:40  -73:25:49      A 2.40 1.80 150 in B-OB2                                                
 51sw L38,ESO51SC3                0:48:50  -69:52:11      C 1.80 1.80  -                                                          
 29nw HW25                        0:48:43  -74:18:11      C 0.50 0.40  60                                                         
 29nw B49                         0:48:52  -73:33:41      C 0.50 0.50  -                                                          
 29nw SMC-N30A,L61-126,MA267      0:48:57  -73:09:52     NC 0.40 0.40  -  att SMC-N30    
 29nw SMC_OGLE50                  0:48:59  -73:09:04     NC 0.75 0.75  -  in SMC-N30                                         
 29nw SMC-N30,SMC-DEM45,          0:49:00  -73:08:20     NA 2.70 2.50 135 & MA282/265                                             
 29nw SNR0047-73.5                0:49:03  -73:14:37      N 2.90 2.30  45 att SMC-DEM49                                           
 29nw B50                         0:49:02  -73:21:44      C 0.55 0.55  -  mT                                                      
 29nw H86-103,SMC_OGLE51          0:49:05  -73:03:04      C 0.55 0.45  40                                                         
 29nw BS41,SMC_OGLE194            0:49:06  -73:21:10      C 0.55 0.55  -  mT                                                     
 29nw H86-104,SMC_OGLE52          0:49:12  -73:06:31      C 0.40 0.40  -                                                          
 29nw SMC-DEM47,B-OB6w            0:49:15  -72:52:48     NA 4.20 4.20  -                                                          
 29nw BS42,SMC_OGLE195            0:49:16  -73:14:57     CA 1.00 1.00  -  in SMC-DEM49                                            
 29nw BS43                        0:49:15  -73:22:15      A 1.10 0.80 150                                                         
 29nw L39,SMC_OGLE54              0:49:18  -73:22:20      C 0.70 0.55 170 mT,in BS43
 29nw SMC_OGLE53                  0:49:18  -73:12:42      C 1.00 0.80  10
 29nw SMC_OGLE55                  0:49:21  -73:11:02      C 0.60 0.60  -                                                    
 29nw H86-102                     0:49:23  -73:31:49      C 0.55 0.55  - 
 29nw SMC_OGLE196                 0:49:27  -73:23:55      C 0.35 0.35  -                                                         
 29nw SMC-DEM46e                  0:49:27  -72:48:41     NA 3.90 2.60 120                                                         
 29nw SMC-DEM44                   0:49:27  -73:25:50     NA 6.70 3.90  40                                                         
 29nw SMC-N33,L61-138,MA297       0:49:29  -73:26:33     NC 0.30 0.25  80 mP,in SMC-DEM44                                         
 29nw MA301                       0:49:30  -73:26:23     NC 0.35 0.30  80 mP,in SMC-DEM44                                         
 29nw SMC-DEM49                   0:49:36  -73:15:50     NA 4.20 4.20  - 
 29nw SMC_OGLE56                  0:49:36  -72:50:13     CA 0.80 0.60 100 mT,in SMC-DEM46e                                                        
 29nw SMC-DEM48                   0:49:40  -72:48:48     NA 0.70 0.55  70 in SMC-DEM46e                                           
 29nw B52,SMC_OGLE57              0:49:40  -73:03:32      C 1.10 1.10  -  in SMC-DEM51                                            
 29nw HW26                        0:49:38  -73:42:30     CA 1.20 1.00 130                                                         
 29nw SMC-N32,L61-137,H86-111,    0:49:41  -72:48:43     NC 0.45 0.45  -  in SMC-DEM48 & MA316                                    
 29nw MA317                       0:49:42  -73:10:37     NC 0.30 0.25  20 mP                                                      
 29nw H86-110                     0:49:44  -72:51:14     CA 0.75 0.55 160 mT                                                     
 29nw H86-109,SMC_OGLE58          0:49:45  -72:51:58      C 0.45 0.45  -  mT                                                      
 29nw SMC-N34,L61-142,SMC-DEM50,  0:49:46  -73:10:25     NC 0.65 0.45 120 mP & MA322                                              
 29nw BS44                        0:49:48  -73:05:52      A 2.90 1.70  60                                                         
 29nw MA323                       0:49:50  -72:48:28     NC 0.35 0.35  -  in DEM46e                                               
 29nw SMC-DEM58                   0:50:01  -72:26:10     NA 6.00 5.00  70                                                         
 29nw H86-107,SMC_OGLE61          0:50:00  -73:15:18     CA 1.20 0.75 130 in SMC-DEM49                                            
 29nw SMC-DEM56                   0:50:03  -72:35:20     NA 5.60 2.10  80                                                         
 29nw SMC-DEM51                   0:50:04  -73:03:10     NA 4.50 2.80  70                                                         
 29nw H-A17                       0:50:04  -73:20:12      A 3.00 3.00  -                                                          
 29nw B53,SMC_OGLE197             0:50:04  -73:23:04      C 0.95 0.95  -  mP                                                       
 29nw H-A18                       0:50:10  -73:10:23      A 2.80 2.10 160                                                         
 29nw H86-112,SMC_OGLE198         0:50:08  -73:11:26      C 0.65 0.55   0 in H-A18                                                
 29nw SMC-N35,SMC-DEM57,MA347     0:50:14  -72:32:25     NA 1.10 0.45 170                                                         
 29nw BS39                        0:50:12  -73:20:50      C 0.45 0.40  40 in H-A17 
 29nw SMC_OGLE199                 0:50:15  -73:03:15     CA 0.25 0.25  -  mP, in? sup? SMC-DEM51                                             
 29nw BS45,SMC_OGLE59             0:50:16  -73:02:00     CA 1.00 0.90  70 mP,in SMC-DEM51                                            
 29nw MA351                       0:50:18  -73:19:29     NC 0.45 0.40  60 in H-A17                                                
 29nw SMC-N36w,SMC-DEM54w,H-A19,  0:50:21  -72:52:52     NA 3.90 3.40 170 & B-OB6ct,MA358                                         
 29nw H-A20                       0:50:24  -72:37:51      A 3.00 3.00  -                                                          
 29nw B55,SMC_OGLE60              0:50:22  -73:23:16      C 0.70 0.60 110 mP                                                       
 29nw B54,SMC_OGLE62              0:50:28  -73:12:12      C 0.65 0.65  -                                                          
 29nw H86-114                     0:50:32  -72:39:09      C 0.75 0.65 150 in H-A20                                                
 29nw H86-106w                    0:50:31  -73:20:11      C 0.50 0.40  90 mP,in SMC-DEM52                                         
 29nw SMC-DEM52,MA370             0:50:34  -73:20:19     NA 1.40 1.20  50                                                         
 29nw H86-115,SMC_OGLE63          0:50:37  -73:03:28     AC 1.60 1.20  40 mP,in SMC-DEM51                                            
 29nw SMC-N37,SMC-DEM55,H-A23     0:50:38  -72:47:44     NA 6.10 3.90  90                                                         
 29nw H86-106e                    0:50:37  -73:20:11      C 0.55 0.45  80 mP,in SMC-DEM52                                         
 29nw HW27                        0:50:32  -74:36:51      C 0.65 0.65  -                                                          
 29nw BS46,SMC_OGLE200            0:50:39  -72:58:44      C 0.50 0.45  60 mP,in L40                                                 
 29nw H86-116,SMC_OGLE64          0:50:40  -72:57:55      C 0.50 0.50  -  mP,in L40                                                 
 29nw L40,H-A22                   0:50:41  -72:58:02      A 1.80 1.70  10                                                         
 29nw MA384                       0:50:43  -72:46:55     NC 0.40 0.35 140 in SMC-N37                                              
 29nw H-A21                       0:50:41  -73:27:46      A 3.50 2.40  90                                                         
 29nw HW28                        0:50:40  -74:07:02     CA 0.55 0.45 150 in BS50                                                 
 29nw H-A24                       0:50:46  -73:17:50      A 2.50 2.50 -                                                           
 29nw BS48,SMC_OGLE201            0:50:42  -73:23:49     AC 0.85 0.55  80 mP,in SMC-DEM53                                         
 29nw BS47                        0:50:53  -72:10:07     NA 2.10 1.70 100 in SMC-DEM66                                            
 29nw SMC-N36e,SMC-DEM54e,B-OB6e  0:50:52  -72:52:22     NA 4.20 2.90 150                                                         
 29nw L41,SMC_OGLE67              0:50:56  -72:43:40      C 0.65 0.65  -  in H-A25                                                
 29nw H86-108,MA401               0:50:53  -73:24:22     NA 1.00 1.00  -  mP,in SMC-DEM53 
 29nw SMC_OGLE65                  0:50:55  -73:03:27      C 0.65 0.65  -  mP                                     
 29nw BS49                        0:50:56  -72:45:11     NA 1.60 1.60  -  att SMC-N37                                             
 29nw B56,SMC_OGLE66              0:50:55  -73:12:11      C 0.45 0.45  -                                                          
 29nw BS40,SMC_OGLE68             0:50:56  -73:17:21     CA 0.90 0.80 140 in H-A24                                                
 29nw SMC-N41,L61-166,MA424       0:51:00  -72:53:04     NC 0.35 0.35  -  in SMC-N36e                                             
 29nw H86-105,SMC_OGLE202         0:50:59  -73:30:13      C 0.45 0.45  -                                                          
 29nw SMC-DEM53                   0:51:05  -73:23:32     NA 3.50 2.50  40                                                         
 29nw BS50                        0:51:05  -74:07:02      A 4.40 3.60  80                                                         
 29nw SNR0049-73.6                0:51:11  -73:22:05      N 1.90 1.10  70                                                         
 29nw H-A25                       0:51:14  -72:41:34     NA 6.00 4.50  40 in SMC-DEM63                                            
 29nw NGC290,L42,ESO29SC19        0:51:14  -73:09:41      C 1.10 1.10  -  in BS51  & SMC_OGLE69                                               
 29nw H86-113,SMC_OGLE203         0:51:10  -73:35:24      C 0.40 0.40  -                                                          
 29nw H86-121,SMC_OGLE204         0:51:21  -73:08:19      C 0.55 0.55  -  in BS51                                                 
 29nw SMC-DEM59                   0:51:20  -73:30:23     NA 1.40 1.35  90                                                         
 29nw BS251,SMC_OGLE70            0:51:26  -73:17:00     CA 0.40 0.35 140                                                         
 29nw H-A27A                      0:51:28  -73:05:12      A 3.10 2.20  50                                                         
 20nw BS51                        0:51:27  -73:09:24      A 3.20 3.20  -                                                          
 29nw BS252                       0:51:30  -73:20:08     AC 0.65 0.45  80                                                         
 29nw BS52                        0:51:29  -73:41:29     CA 1.20 0.90 120                                                         
 29nw B-OB7                       0:51:33  -72:47:39     AN 4.00 2.00  40 att SMC-N37                                             
 29nw H86-124,SMC_OGLE205         0:51:32  -72:58:45      C 0.85 0.65  80                                                         
 29nw H86-119                     0:51:37  -72:32:31      C 0.65 0.55  20 in B-OB9                                                
 29nw B57,SMC_OGLE71              0:51:32  -73:00:38      C 1.20 1.20  -                                                          
 51sw K28,L43,ESO51SC4            0:51:42  -71:59:52      C 1.70 1.70  -                                                          
 29nw SMC-N45,L61-189,B60,        0:51:42  -73:13:47     NC 0.75 0.75  -  in H-A26 & SMC-DEM60,MA485,SMC_OGLE72                              
 29nw B59,L61-183,MA488,          0:51:44  -72:50:25     CN 0.80 0.60  80 mP & SMC_OGLE73 
 29nw H-A26                       0:51:42  -73:13:51      A 2.00 1.20 140                                                         
 29nw H86-117                     0:51:41  -73:31:52      C 0.45 0.45  -                                                          
 51sw H-A27                       0:51:48  -72:07:42     AN 5.50 4.50 120 in SMC-DEM66                                            
 29nw H86-123,SMC_OGLE206         0:51:44  -73:10:01      C 0.55 0.55  -  in BS51                                                 
 29nw SMC-N46,L61-184,SMC-DEM62,  0:51:47  -72:50:47     NC 0.65 0.65  -  mP & MA498                                              
 29nw H86-120                     0:51:46  -73:28:01      C 0.35 0.35  -  mT,in SMC-DEM70s                                           
 29nw H86-127,SMC_OGLE207         0:51:49  -72:32:28      C 0.60 0.40  20 in B-OB9                                                
 29nw B-OB9                       0:51:51  -72:32:52      A 2.80 2.50  80 in SMC-DEM64                                            
 29nw SMC-DEM63,B-OB8             0:51:52  -72:40:43     NA 11.0 5.00 100                                                         
 29nw BS53                        0:51:49  -73:28:38      A 0.65 0.55 150 mT,in SMC-DEM70s                                           
 29nw K29,L44,SMC_OGLE74          0:51:53  -72:57:14      C 0.95 0.95  -                                                          
 29nw H86-126,SMC_OGLE75          0:51:54  -73:05:53      C 0.50 0.50  -                                                          
 29nw SMC-DEM66,B-OB10            0:51:59  -72:08:42     NA 18.0 15.0 170                                                         
 29nw SMC-DEM65,MA523             0:52:00  -72:16:43     NA 2.00 1.80 100 att SMC-DEM66                                           
 29nw SMC-DEM64                   0:52:01  -72:27:42     NA 11.0 5.00  10                                                         
 29nw H86-122                     0:51:58  -73:27:41      C 0.45 0.45  -  mT,in SMC-DEM70s                                           
 51sw SMC-DEM67                   0:52:04  -71:51:28     NA 3.00 2.50 100                                                         
 29nw H86-128,H86-131,SMC_OGLE208 0:52:03  -72:49:04      C 0.45 0.45  -                                                          
 29nw MA524                       0:52:03  -72:39:32     NA 3.00 2.60 160 in SMC-DEM63                                            
 29nw H-A34                       0:52:08  -72:23:01     AN 2.80 2.00  30 in SMC-DEM64                                            
 51sw B61                         0:52:11  -71:51:22     AN 1.80 1.20 150 in SMC-DEM67                                            
 29nw SMC-DEM70s                  0:52:06  -73:26:42     NA 7.00 2.50  30                                                         
 29nw BS54                        0:52:08  -73:18:55     AC 0.55 0.50 100 in H-A28                                                
 29nw B62                         0:52:08  -73:36:06      A 1.20 0.80  80                                                         
 29nw BS55                        0:52:14  -72:13:41      A 2.40 1.10  20 in SMC-DEM66                                            
 29nw H86-129,SMC_OGLE76          0:52:12  -72:31:51      C 0.65 0.45  40 in SMC-DEM64                                            
 29nw BS56,SMC_OGLE77             0:52:13  -73:00:12      C 0.70 0.55  90 mP                                                       
 29nw BS253,SMC_OGLE209           0:52:15  -72:45:58     AC 0.60 0.40  10                                                         
 29nw SMC-DEM70n                  0:52:13  -73:17:55     NA 10.0 4.00   0                                                         
 29nw H86-125,SMC_OGLE79          0:52:17  -73:22:32     CA 0.75 0.50  80 in SMC-DEM70n                                           
 29nw SMC-N49,MA547/548           0:52:12  -73:36:03     NC 0.30 0.25 170 in B62                                                  
 29nw H86-130,SMC_OGLE78          0:52:17  -73:01:04      C 0.75 0.60   0 mP                                                       
 29nw SMC-N48,SMC-DEM71,MA561     0:52:18  -73:27:02     NA 0.85 0.85  -                                                          
 29nw B-OB5ne                     0:52:21  -73:09:44      A 3.30 2.30 130                                                         
 29nw H-A28                       0:52:21  -73:19:38     AN 2.70 2.70  -  in SMC-DEM70n                                           
 29nw B64,SMC_OGLE210             0:52:30  -73:02:59      C 0.70 0.70  -  mP,in H-A29                                                
 29nw BS57,SMC_OGLE211            0:52:32  -73:02:10      C 0.65 0.45  60 mP,in H-A29                                             
 29nw H86-133,H86-137,SMC_OGLE81  0:52:34  -72:40:54      C 0.75 0.75  -  in H-A31                                                
 29sw B68                         0:52:25  -74:47:31      A 1.70 0.55 110                                                         
 29nw H86-132,SMC_OGLE80          0:52:31  -72:37:46      C 0.50 0.40  70 in SMC-N50                                              
 29nw H-A29                       0:52:32  -73:03:05      A 2.60 1.60  40                                                         
 29nw K30,L45                     0:52:35  -72:11:35      C 1.50 1.50  -  in SMC-DEM66                                            
 29nw SMC-DEM68nw,SNR0050-72.8    0:52:35  -72:36:33      N 3.30 1.80 130 att SMC-N50                                             
 29nw BS58                        0:52:36  -73:22:51      C 0.65 0.50 110                                                         
 29nw BS59                        0:52:40  -72:40:28     NA 2.70 1.80 130 in SMC-DEM63                                            
 29nw SMC-N51,L61-219,SMC-DEM72,  0:52:37  -73:26:16     NA 1.00 1.00  -  & MA592                                                 
 29nw BS60,SMC_OGLE82             0:52:42  -72:55:32      C 0.80 0.80  -                                                          
 29nw H86-134w,SMC_OGLE212        0:52:45  -72:59:24      C 0.50 0.50  -  mT,in H-A30                                             
 29nw B65,SMC_OGLE83              0:52:44  -72:58:48      C 0.75 0.75  -  mT                                                        
 29nw H-A30                       0:52:42  -73:00:03      A 2.00 1.60 130                                                         
 29nw BS61                        0:52:43  -73:01:45     CA 0.60 0.45  80 mP,in H-A29                                                
 29nw SMC-N50,SMC-DEM68se         0:52:45  -72:37:57     NA 2.20 1.00 110                                                         
 29nw H-A31                       0:52:46  -72:42:04      A 3.00 1.80 140                                                         
 29nw B66,SMC_OGLE85              0:52:48  -72:47:46      C 0.60 0.45  40                                                         
 29nw H86-134e,SMC_OGLE213        0:52:48  -72:59:22      C 0.50 0.45   0 mT,in H-A30                                             
 29nw BS62                        0:52:49  -72:13:09     NA 5.50 2.60  40 in SMC-DEM66                                            
 29nw BS63,SMC_OGLE84             0:52:47  -73:24:25      C 0.50 0.40 150 mP,in SMC-DEM73                                        
 29nw BS64                        0:52:50  -72:43:01     AC 1.00 1.00  -  in H-A31                                                
 29nw B67,SMC_OGLE87              0:52:49  -73:24:43      C 0.65 0.50 110 mP,in SMC-DEM73                                         
 29nw BS254                       0:52:51  -72:44:07      C 0.50 0.40  80                                                         
 29nw BS65                        0:52:54  -72:11:00      A 1.70 0.80  70 in SMC-DEM66                                            
 29nw H86-135,SMC_OGLE86          0:52:48  -72:30:38      C 0.55 0.55  -                                                          
 29nw BS255                       0:52:52  -73:01:45      C 0.40 0.30  70 mP                                                       
 29nw H-A32                       0:52:51  -73:08:04      A 4.00 1.50 120                                                         
 29nw SMC-DEM73                   0:52:50  -73:24:28     AN 1.20 1.20  -                                                          
 29nw K31,L46,SMC_OGLE88          0:53:01  -72:53:49      C 2.80 2.80  -  sup SMC-DEM69                                           
 29nw BS66                        0:53:01  -73:11:14     AN 1.20 1.20  -  in B-OB5se                                              
 29nw H-A33                       0:53:04  -72:37:51      A 3.00 1.90 170                                                         
 29nw B69,SMC_OGLE89              0:53:07  -72:37:28      C 0.65 0.65  -  in H-A33                                                
 29nw H86-136                     0:53:08  -72:20:15      C 0.45 0.45  -                                                          
 29nw NGC294,L47,ESO29SC22,       0:53:06  -73:22:49      C 1.70 1.70  -  & SMC_OGLE90                                                        
 29nw H86-140,SMC_OGLE214         0:53:09  -72:49:58      C 0.45 0.40  50 mP                                                      
 29nw H86-138,SMC_OGLE91          0:53:10  -72:34:25      C 0.45 0.45  -  in H-A36                                                
 29nw H86-139                     0:53:11  -72:50:05      C 0.35 0.30  40 mP                                                      
 29nw B-OB5se                     0:53:11  -73:13:13     AN 5.50 5.00  80 in SMC-DEM74                                            
 29nw SMC-DEM69                   0:53:14  -72:52:38     NA 4.90 4.00 140                                                         
 29nw BS256,SMC_OGLE215           0:53:17  -72:44:03      C 0.50 0.45  80                                                         
 29nw B71,SMC_OGLE92              0:53:18  -72:46:00      C 0.85 0.85  -                                                          
 51sw B70                         0:53:26  -71:45:15      C 0.55 0.45 150                                                         
 51sw NGC299,K32,L49,ESO51SC5     0:53:25  -72:11:47      C 0.90 0.90  -  att SMC-DEM66                                           
 51sw L48,ESO51SC6                0:53:28  -71:23:55      C 0.95 0.95  -                                                          
 29nw B72                         0:53:26  -72:40:57      C 1.20 1.20  -  m6,in H-A35                                                
 29nw H86-143,SMC_OGLE93          0:53:31  -72:40:04      C 0.80 0.80  -  m6,in H-A35                                                
 29nw H-A36                       0:53:32  -72:32:28      A 6.20 3.50   0                                                         
 29nw BS67                        0:53:32  -73:21:03     AC 0.65 0.65  -  mP                                                        
 29nw H86-145                     0:53:37  -72:20:59      C 0.45 0.45  -                                                          
 29nw BS257                       0:53:36  -72:38:30     AC 0.80 0.65   0 m6                                                       
 29nw H86-142                     0:53:39  -72:29:07      C 0.90 0.90  -                                                          
 29nw SMC-N52A,L61-243,           0:53:40  -72:39:35     NC 0.50 0.50  -  m6,in H-A35 & SMC-DEM77sw,MA696,SMC_OGLE94                         
 29nw H-A35                       0:53:40  -72:40:59     AN 3.40 2.80   0                                                         
 29nw H86-146                     0:53:43  -72:23:16     CA 0.90 0.90  -                                                          
 29nw SMC-N52B,L61-244,B73,       0:53:42  -72:39:15     NC 0.50 0.50  -  m6,in H-A35 & SMC-DEM77ne,MA699,SMC_OGLE96                         
 29nw SMC-DEM74                   0:53:42  -73:14:39     NA 9.00 4.00 150                                                         
 29nw BS68,SMC_OGLE95             0:53:42  -73:21:32     CA 0.90 0.75 130 mP                                                       
 29nw H86-147,SMC_OGLE216         0:53:50  -72:53:47      C 1.20 1.20  -  in SMC-DEM69                                            
 29nw HW29                        0:53:49  -74:08:33     CA 0.75 0.65  70                                                         
 29nw H86-148                     0:53:55  -72:40:08      C 0.50 0.50  -  m6,in H-A35                                                
 51sw B74                         0:53:58  -72:12:02      C 1.10 1.10  -                                                          
 29nw BS69,SMC_OGLE217            0:53:56  -72:51:24     CA 0.60 0.40  45 mP                                                       
 51sw BS70                        0:54:00  -71:54:02      A 2.30 1.20  60                                                         
 29nw B75                         0:53:58  -72:41:36     CA 1.20 1.20  -  in H-A35                                                
 29nw BS71                        0:53:58  -72:44:04     NA 1.90 1.90  -  in SMC-DEM80                                            
 29nw H86-144                     0:54:02  -73:19:35      C 0.55 0.55  -                                                          
 29nw SMC-DEM76                   0:54:08  -72:22:34     NA 3.00 2.50  80                                                         
 29nw B-OB11                      0:54:09  -72:42:39     AN 3.00 3.00  -  in SMC-DEM80                                            
 29nw BS72,SMC_OGLE97             0:54:11  -72:51:54     CA 0.75 0.60  20 mP                                                        
 29nw NGC306,K33,L50,ESO29SC23    0:54:15  -72:14:29      C 1.10 1.10  -                                                          
 29nw SMC-DEM78                   0:54:15  -73:17:07     NA 1.40 1.40  -  in SMC-DEM74                                            
 29nw H86-149                     0:54:19  -72:30:53      C 0.55 0.45  90                                                         
 51sw SMC-DEM79                   0:54:25  -71:58:27     NA 1.80 1.80  -                                                          
 29nw H86-152,SMC_OGLE218         0:54:23  -72:41:41      C 0.45 0.45  -  in B-OB11                                               
 29nw H86-151                     0:54:22  -73:02:44      C 0.50 0.50  -                                                          
 29nw BS258                       0:54:26  -72:53:05      A 0.55 0.55  -                                                          
 29nw HW30                        0:54:28  -73:37:05      C 0.55 0.45  10                                                         
 51nw BS74                        0:54:35  -71:55:21      A 3.50 3.50  -                                                          
 29nw BS73                        0:54:33  -72:47:36     NA 4.20 1.60  80 in SMC-DEM80                                            
 29nw BS75                        0:54:31  -74:11:07      C 1.20 1.20  -                                                          
 29nw SMC-DEM80                   0:54:40  -72:42:55     NA 10.9 7.00  30                                                         
 51sw H-A37                       0:54:43  -72:06:43      A 3.20 2.10  90                                                         
 51sw B78                         0:54:45  -72:07:46      C 1.10 0.80 110 mP,in H-A37                                             
 29nw B80,SMC_OGLE98              0:54:47  -73:13:25      C 0.80 0.65 150                                                         
 29nw B79,SMC_OGLE99              0:54:48  -72:27:58      C 0.80 0.60 100 in H-A38                                                
 29nw H86-156                     0:54:50  -72:41:56      C 0.45 0.45  -  in SMC-DEM80                                            
 29nw H-A38                       0:54:52  -72:26:19      A 5.60 3.40  80                                                         
 29nw B76,SMC_OGLE219             0:54:52  -72:54:59      C 0.40 0.40  -                                                          
 51sw L51,ESO51SC7                0:54:54  -72:06:46      C 1.00 0.75 170 mP,in H-A37                                             
 29nw BS259                       0:54:55  -72:26:31      C 0.55 0.50 100 in H-A38                                                
 29nw H86-150                     0:54:57  -73:24:59      C 0.75 0.65  40                                                         
 29nw H86-159,SMC_OGLE102         0:55:12  -72:41:00      C 0.50 0.40 130 mP,in BS260                                                
 29nw H86-158,H86-161,SMC_OGLE100 0:55:09  -72:48:40      C 0.65 0.65  -  in B-OB12                                               
 29nw H86-155,SMC_OGLE101         0:55:12  -73:17:48      C 0.50 0.50  -                                                          
 29nw BS260                       0:55:11  -72:40:58     AN 1.35 1.00  50 in SMC-DEM80              
 29nw SMC_OGLE220                 0:55:14  -72:36:04     CA 0.35 0.35  -                              
 29nw L52                         0:55:17  -73:30:29      C 0.75 0.75  -                                                          
 51sw B81                         0:55:23  -71:53:07      C 0.75 0.65  70                                                         
 29nw H86-160                     0:55:21  -72:40:10      C 0.40 0.40  -  mP,in BS260                                                
 29nw B-OB12                      0:55:22  -72:46:57     AN 4.50 4.00  40 in SMC-DEM80                                            
 29nw B83,SMC_OGLE103             0:55:30  -73:04:17      C 0.55 0.55  -                                                          
 51sw B82                         0:55:36  -71:58:57      C 0.65 0.55 80                                                          
 29nw K34,L53,SMC_OGLE104         0:55:33  -72:49:58      C 1.20 1.20  -                                                          
 29nw BS261                       0:55:30  -73:56:42      A 1.60 0.60 140                                                         
 29nw SMC-DEM83sw                 0:55:37  -72:16:36     NA 1.60 1.30  60                                                         
 51sw BS76                        0:55:39  -71:55:18      C 0.70 0.70  -                                                          
 29nw HW31                        0:55:33  -74:03:49      C 0.80 0.75 150                                                         
 29nw SMC-DEM81                   0:55:38  -73:21:18     NA 2.80 0.90  70                                                         
 29nw H86-165,H86-168,SMC_OGLE105 0:55:43  -72:52:48      A 1.10 1.10  -                                                          
 29nw SMC-N57,SMC-DEM83ne,        0:55:44  -72:15:39     NA 1.20 1.20  -  & H86-162                                               
 29nw H86-164,SMC_OGLE221         0:55:45  -72:42:18      C 0.45 0.35  70 in BS262                                                
 29nw BS77                        0:55:49  -72:13:52      A 1.70 1.00  70                                                         
 29nw BS262                       0:55:48  -72:42:07      A 1.20 0.90  60 in SMC-DEM80                                            
 29nw H86-157                     0:55:47  -73:27:46      C 0.45 0.45  -                                                          
 29nw H86-166                     0:56:01  -72:21:50     CA 0.70 0.50 100 in BS78                                                 
 29nw H86-167                     0:55:59  -73:05:29      C 0.50 0.50  -                                                          
 29nw SMC-DEM84                   0:56:03  -72:15:16     NA 0.90 0.90  -                                                          
 29nw BS78                        0:56:04  -72:20:11     NA 1.40 0.90  70 in SMC-DEM86                                            
 29nw BS263                       0:55:58  -74:00:58      A 1.80 0.70 150                                                         
 29nw SMC-DEM86                   0:56:06  -72:20:21     NA 4.40 3.40  50                                                         
 29nw H-A39                       0:56:07  -72:18:16     AN 2.80 1.60  60                                                         
 29nw BS79                        0:56:04  -74:02:42     AC 1.50 1.10  50                                                         
 29nw H86-169                     0:56:09  -72:47:38      C 0.35 0.35  -  in SMC-DEM88                                            
 29nw B87                         0:56:08  -73:46:38      C 0.50 0.50  -    
 29nw SMC_OGLE106                 0:56:09  -73:12:22     CA 0.85 0.85  -                                                       
 29nw SMC-N58,B85,SMC-DEM85       0:56:17  -72:17:29     NA 1.80 1.30  30 in H-A39                                                
 29nw NGC330,K35,L54,ESO29SC24,   0:56:19  -72:27:50      C 2.80 2.50 120 & SMC_OGLE107 in H-A40,sup?SMC-DEM87                                  
 29nw SMC-DEM88                   0:56:17  -72:47:08     NA 1.60 1.10  60                                                         
 29nw B86,SMC_OGLE222             0:56:16  -72:30:59      C 0.65 0.65  -                                                          
 29nw H86-170                     0:56:20  -72:21:10      C 0.50 0.50  -  in BS78                                                 
 29nw BS80                        0:56:14  -74:09:24     CA 0.95 0.85 130                                                         
 29nw H-A40                       0:56:22  -72:27:17      A 7.10 4.60 150                                                         
 29nw BS81,SMC_OGLE223            0:56:26  -72:29:45      C 0.60 0.55   0 mP,in H-A40                                                
 29nw BS82                        0:56:30  -72:32:37      C 0.60 0.50   0                                                         
 29nw BS264                       0:56:30  -72:49:05     NA 1.70 0.70 110                                                         
 29nw H86-172,SMC_OGLE108         0:56:34  -72:30:08      C 0.55 0.55  -  mP,in H-A40                                                
 29nw H86-171                     0:56:39  -72:12:59      C 0.55 0.35  80                                                         
 29nw SMC-DEM87                   0:56:40  -72:29:15     NA 8.00 2.50 130                                                         
 29nw L55                         0:56:44  -73:53:56      C 1.50 1.30  20
 29nw SMC_OGLE224                 0:56:46  -72:45:06     CA 0.40 0.40  -                                                         
 51se B88                         0:56:56  -70:46:24      C 0.45 0.45  -                                                          
 29nw SMC-DEM89                   0:56:53  -72:48:25     NA 3.20 1.50 140                                                         
 51sw SMC-DEM90                   0:57:01  -72:03:17     NA 6.00 6.00  -                                                          
 29nw BS83                        0:57:06  -72:32:44     AC 0.80 0.60  70 in B-OB13                                               
 29nw SMC-N59,SMC-DEM91,MA977     0:57:05  -73:33:57     NA 1.20 1.20  -                                                          
 51se HW32                        0:57:20  -71:10:14     CA 0.65 0.65  -                                                          
 51se HW33                        0:57:23  -70:48:33      C 0.90 0.85 100 in BS84                                                 
 29nw H86-174,SMC_OGLE225         0:57:18  -72:56:01      C 0.45 0.45  -                                                          
 51sw BS265                       0:57:22  -71:53:29     CA 0.60 0.60  -                                                          
 29nw H86-173                     0:57:21  -72:34:31      C 0.55 0.45  40 in B-OB13                                               
 51se BS84                        0:57:31  -70:47:59      A 2.20 1.70  30                                                         
 29nw L56,SMC-S26,SMC_OGLE109     0:57:31  -72:15:52      C 0.95 0.95  -                                                          
 29nw SMC-N61,L61-321,MA1011      0:57:30  -72:32:24     NC 0.25 0.25  -  NC? PN? sup?B-OB13                                          
 29nw BS85                        0:57:38  -73:31:49     AC 0.80 0.60 150                                                         
 29nw BS86                        0:57:38  -73:34:47     CA 0.55 0.45  50                                                         
 29nw H86-178,SMC_OGLE110         0:57:46  -72:42:21      C 0.55 0.50  70                                                         
 29nw BS87                        0:57:48  -72:32:22     AC 0.85 0.65  70 in B-OB13                                               
 29nw NGC339,K36,L59,ESO29SC25    0:57:42  -74:28:22      C 2.90 2.90  -                                                          
 51se BS266                       0:57:51  -72:13:26      A 2.40 2.00  70                                                         
 29nw BS88,SMC_OGLE111            0:57:50  -72:56:37      C 0.55 0.50 135                                                         
 29nw K38,L57                     0:57:48  -73:25:18      C 3.30 3.30  -                                                          
 29nw H86-175,SMC_OGLE227         0:57:50  -72:26:24      C 0.40 0.40  -  mP                                                      
 29nw H86-177,SMC_OGLE226         0:57:50  -72:30:29      C 0.75 0.75  -  mP,in B-OB13                                        
 29nw H86-176                     0:57:53  -72:29:48      C 0.60 0.50  90 mP                                                      
 29nw K37,L58                     0:57:47  -74:19:36      C 1.00 1.00  -                                                          
 29nw B90                         0:57:55  -72:17:28      C 0.45 0.35 100 in H-A43                                                
 29nw HW34                        0:57:52  -73:32:43      C 1.00 1.00  -                                                          
 29nw SMC-N62,SMC-DEM93           0:57:56  -72:39:26     NA 1.20 1.20  -  mT,in H-A42                                                
 51se BS267                       0:57:59  -72:14:04     AC 0.60 0.55  50 in BS266                                                
 29nw H86-179,SMC_OGLE112         0:57:57  -72:26:42      C 0.40 0.40  -  mP                                                      
 29nw B-OB13                      0:57:58  -72:32:54      A 9.00 6.00  80                                                         
 51se BS89                        0:58:08  -70:45:05     AC 0.95 0.95  -                                                          
 29nw H-A43                       0:58:07  -72:17:26     AN 3.40 2.10 100 in BS268                                                
 29nw H-A42                       0:58:07  -72:39:38     AN 3.90 2.80  80                                                         
 29nw H-A41                       0:58:08  -72:35:54      A 2.10 1.20 130 in B-OB13                                               
 51se B92                         0:58:14  -72:00:14      C 0.65 0.55  40                                                         
 29nw B93                         0:58:10  -73:35:14     CA 0.65 0.65  -                                                          
 29nw B91                         0:58:08  -73:55:58      C 1.40 1.40  -                                                          
 29nw SMC-N63,L61-331,SMC-DEM94,  0:58:16  -72:38:47     NA 0.60 0.60  -  mT,in H-A42 & MA1065,SMC_OGLE113                                       
 29nw SNR0056-72.5                0:58:18  -72:17:23      N 2.60 2.60  -  in H-A43                                                
 29nw B94                         0:58:10  -74:36:49      C 0.65 0.65  -                                                          
 51se BS269                       0:58:19  -72:13:10     CA 0.40 0.30  60 mP                                                        
 29nw H86-181,SMC_OGLE228         0:58:19  -72:17:57      C 0.65 0.65  -  in H-A43                                                
 29nw BS268                       0:58:21  -72:18:46     NA 5.60 3.40 130                                                         
 51se BS270                       0:58:23  -72:12:43     CA 0.55 0.50 130 mP                                                        
 51se SMC-DEM97                   0:58:27  -71:29:36     NA 4.00 4.00  -                                                          
 29nw SMC-N64,MA1068              0:58:24  -72:40:00     NA 1.20 1.20  -  in H-A42                                                
 51se MA1072                      0:58:27  -72:11:50     NA 0.50 0.50  -  in NGC346                                               
 29nw SMC-N64A,L61-335,           0:58:26  -72:39:57     NC 0.80 0.65  70 mT,in SMC-N64 & SMC-DEM95,H86-182,MA1071,SMC_OGLE114                   
 51se SMC-DEM96                   0:58:32  -71:44:57     NA 1.40 0.90  50                                                         
 29nw SMC-DEM98                   0:58:34  -72:14:12     NA 1.90 1.90  -                                                          
 29nw H86-183,SMC_OGLE115         0:58:34  -72:16:52      C 0.55 0.55  -                                                          
 29nw BS271                       0:58:37  -72:13:27     NC 0.65 0.50  30 mP,in SMC-DEM98                                            
 29nw BS272,SMC_OGLE229           0:58:38  -72:14:04     NC 0.65 0.65  -  mP,in SMC-DEM98                                            
 29nw HW35                        0:58:42  -73:35:02      C 0.85 0.85  -                                                          
 51ne ESO51SC9                    0:58:58  -68:54:55      C 1.20 1.20  -                                                          
 29nw SMC-DEM99                   0:58:55  -72:14:40     NA 1.20 1.20  -                                                          
 29nw H86-185                     0:58:55  -72:49:49      C 0.35 0.35  -                                                          
 51se NGC346,SMC-N66,K39,L60,     0:59:05  -72:10:37     NA 8.50 8.50  -  in SMC-DEM103 & ESO51SC10,H-A45
 29nw SMC_OGLE116                 0:59:05  -72:47:12     AC 1.00 0.70  90                         
 51se BS90                        0:59:06  -72:09:03      C 1.00 1.00  -  sup NGC346                                              
 29nw HW36                        0:59:03  -73:50:30      C 0.45 0.45  -                                                          
 29nw SMC-DEM101                  0:59:09  -72:26:20     NA 1.30 1.00 160 att SMC-DEM114                                          
 51se SMC-N66B,MA1125             0:59:11  -72:09:57     NC 0.75 0.75  -  in NGC346                                               
 29nw SMC-N69,MA1127/1124         0:59:12  -72:24:18     NC 0.50 0.45 140 in SMC-DEM100                                           
 51se HW37                        0:59:15  -71:46:08      C 0.75 0.75  -                                                          
 51se SMC-N66C,L61-349,MA1129     0:59:13  -72:09:27     NC 0.40 0.30 140 in NGC346                                               
 51se SMC-N66A,L61-350,MA1131     0:59:14  -72:11:01     NC 0.55 0.55  -  in NGC346                                               
 29nw SMC-DEM100,MA1128           0:59:14  -72:24:18     NA 1.20 1.10  40 att SMC-DEM114                                          
 29nw SMC-DEM102,H-A44,B-OB15     0:59:16  -72:17:31     NA 4.00 3.00  50                                                         
 29nw B96,SMC_OGLE117             0:59:14  -72:36:29      C 1.00 0.90  80 att SMC-DEM114                                          
 51se B-OB16                      0:59:26  -72:04:48     AN 4.00 2.00  70 in SMC-DEM103                                           
 51se BS91                        0:59:26  -72:08:23     NA 1.40 1.00 130 in NGC346                                               
 29nw BS92                        0:59:25  -72:44:19      A 1.90 1.10  30 in B-OB14                                               
 51se HW39                        0:59:31  -71:40:10      C 0.75 0.75  -                                                          
 29nw HW38                        0:59:25  -73:49:02      C 0.80 0.80  -                                                          
 51se SMC-DEM103                  0:59:34  -72:08:50     NA 14.0 11.0  50                                                         
 51se BS93                        0:59:36  -71:44:13      C 0.40 0.35  10 mT,in SMC-DEM105                                        
 51se B97                         0:59:37  -71:44:40      C 0.50 0.50  -  mT,in SMC-DEM105                                        
 51se SMC-DEM105                  0:59:37  -71:44:18     NA 2.80 2.80  -                                                          
 29nw BS94                        0:59:35  -72:50:20      A 2.20 2.20  -                                                          
 51se BS273                       0:59:40  -71:44:34     AC 0.50 0.45 120 mT,in SMC-DEM105                                        
 51se SMC-DEM104                  0:59:41  -71:52:50     NA 17.0 8.00 120                                                         
 29nw B-OB14                      0:59:38  -72:44:50      A 7.00 7.00  -                                                          
 29nw H-A46                       0:59:39  -72:46:38      A 4.40 1.70  20 in B-OB14                                               
 29nw IC1611,K40,L61,ESO29SC27,   0:59:48  -72:20:02      C 1.50 1.50  -  m4 & SMC_OGLE118                                                        
 29nw H86-186,SMC_OGLE119         0:59:57  -72:22:24      C 0.60 0.60  -  m4,att SMC-DEM114                                       
 29nw BS95                        0:59:51  -72:43:03      A 1.40 1.40  -  in B-OB14                                               
 51se BS96                        0:59:54  -72:08:18     NA 3.50 1.30 160 in H-A47                                                
 29nw IC1612,K41,L62,ESO29SC28,   1:00:01  -72:22:08      C 1.20 0.80  20 m4,att SMC-DEM114 & SMC_OGLE120                                      
 51se H-A47                       1:00:04  -72:08:33     AN 4.50 3.50 150 in SMC-DEM103                                           
 29nw BS97                        0:59:59  -73:53:42     CA 1.20 0.85  30                                                         
 51se SMC-DEM107,MA1188           1:00:08  -71:48:04     NA 1.20 1.20  -  in BS98                                                 
 29nw H86-188,SMC_OGLE121         1:00:13  -72:27:44     AC 1.30 0.70  50 in SMC-DEM114                                           
 51se BS99                        1:00:14  -72:07:37     NA 0.95 0.80   0 in H-A47                                                
 51se BS98                        1:00:16  -71:47:24     AN 2.80 1.90  40                                                         
 51se SNR0058-71.8                1:00:23  -71:33:29      N 4.00 3.00 100 in SMC-DEM108                                           
 51se HW40                        1:00:25  -71:17:41      C 0.90 0.90  -                                                          
 51se B100                        1:00:23  -72:05:05      C 0.65 0.65  -                                                          
 51se BS100                       1:00:23  -72:11:58     NA 3.30 2.80  10 in SMC-DEM103                                           
 29nw B98sw                       1:00:21  -73:52:51      C 0.60 0.45  40 mP                                                      
 51se HW41                        1:00:35  -71:27:39      C 1.20 1.20  -                                                          
 29nw B99,SMC_OGLE122             1:00:27  -73:05:12      C 0.75 0.75  -                                                          
 29nw H86-189,SMC_OGLE123         1:00:33  -72:14:23      C 0.40 0.40  -  mP                                                        
 29nw H86-190,SMC_OGLE230         1:00:33  -72:15:31      C 0.40 0.40  -  mP                                                        
 29nw B98ne                       1:00:28  -73:52:32      C 0.55 0.45 130 mP                                                      
 29nw K42,L63,SMC_OGLE124         1:00:34  -72:21:56      C 0.85 0.85  -  m4,att SMC-DEM114                                          
 51se BS101                       1:00:37  -71:56:35     NA 1.85 1.00 120 in SMC-DEM104                                           
 51se B101                        1:00:44  -71:31:21      A 1.30 1.30  -  in SMC-DEM108                                           
 29nw SMC_OGLE125                 1:00:47  -72:55:41     CA 0.80 0.70  10 
 51se B102                        1:00:49  -71:35:16      C 0.50 0.40  80 in SMC-DEM108                                           
 51se SMC-DEM108,B-OB17           1:00:53  -71:31:25     AN 8.40 5.60  10                                                         
 29nw SMC-DEM114                  1:00:50  -72:30:11     NA 20.0 18.0 170                                                         
 29nw K43,L64                     1:00:49  -73:20:56      C 1.20 1.20  -                                                          
 51se SMC-N71,L61-372,            1:00:58  -71:35:30     NC 0.60 0.45  80 in SMC-DEM108 & SMC-DEM109,MA1234                       
 29nw B-OB18                      1:00:55  -72:29:44     AN 5.00 3.00  60 in SMC-DEM114                                           
 51se MA1236                      1:01:01  -71:35:46     NC 0.30 0.30  -  in SMC-DEM108                                           
 29nw B103                        1:00:56  -73:09:09      C 0.90 0.65 160                                                         
 29nw H86-191,SMC_OGLE231         1:00:58  -72:32:25      C 0.80 0.80  -  mP,in? SMC-DEM114                                           
 29nw L65,H86-192,SMC_OGLE126     1:01:02  -72:45:05      C 1.10 1.10  -                                                          
 51se HW43                        1:01:08  -71:45:17      C 0.80 0.80  -                                                          
 51se L71-376,DEM110,MA1248       1:01:10  -71:28:13     NC 0.35 0.30  40 in SMC-DEM108                                           
 29nw HW42                        1:01:08  -74:04:25     CA 1.00 0.70  60                                                         
 29nw H86-194,SMC_OGLE232         1:01:14  -72:33:03      C 0.85 0.85  -  mP,in? SMC-DEM114                                           
 29nw BS102                       1:01:14  -73:47:45      C 0.50 0.35 100 mP                                                      
 29nw H86-193,SMC_OGLE127         1:01:18  -72:13:42      C 0.55 0.55  -  in B-OB19                                               
 51se SMC-DEM113                  1:01:28  -71:47:47     NA 1.20 1.20  -                                                          
 29nw HW44                        1:01:22  -73:47:15      C 0.75 0.75  -  mP                                                      
 29nw BS103                       1:01:21  -74:06:20      A 2.00 0.80  50                                                         
 51se SMC-N72,B106,MA1271/1274    1:01:30  -71:50:47     NC 0.50 0.40 150 in SMC-DEM112                                           
 51se SMC-DEM112                  1:01:31  -71:51:08     NA 1.70 1.70  -                                                          
 51se SMC-DEM111                  1:01:34  -71:56:45     NA 2.20 1.80 160                                                         
 29nw B105,SMC_OGLE128            1:01:37  -72:24:25      C 0.75 0.75  -  in?SMC-DEM114                                           
 29nw H86-195                     1:01:39  -72:29:03      A 1.40 1.10 120 in SMC-DEM114                                           
 51se B107                        1:01:44  -71:39:44     CA 0.75 0.65  50                                                         
 29nw L66,SMC_OGLE129             1:01:45  -72:33:52      C 1.10 1.10  -  att SMC-DEM114                                          
 29nw B-OB20                      1:01:45  -72:56:52      A 4.00 3.00 120                                                         
 29nw B108,SMC_OGLE130            1:01:52  -72:10:58      C 0.80 0.80  -  in B-OB19                                               
 51se B111                        1:01:59  -71:01:16      C 0.50 0.45   0                                                         
 29nw B109                        1:01:56  -73:36:46      C 0.70 0.70  -                                                          
 29nw B-OB19                      1:02:03  -72:12:38      A 13.0 13.0  -                                                          
 29nw B-OB21                      1:02:03  -72:40:26      A 4.00 2.70  50                                                         
 29nw H-A48                       1:02:05  -72:35:57      A 2.80 1.50 140                                                         
 51se NGC361,K46,L67,ESO51SC12    1:02:11  -71:36:21      C 2.60 2.60  -                                                          
 51se B110                        1:02:11  -72:00:11      C 0.55 0.45  70 mP, br*in,in H-A49                                          
 29nw SMC_OGLE131                 1:02:03  -72:31:19     CA 0.70 0.70  -
 29nw K44,L68                     1:02:04  -73:55:33      C 2.90 2.90  -
 29nw SMC_OGLE132                 1:02:13  -72:57:59      C 0.65 0.65  -                                                          
 51se SMC-N74,SMC-DEM115          1:02:16  -71:51:26     NA 1.20 0.70  90 in BS104                                                
 51se B112                        1:02:23  -72:00:11      C 0.85 0.75  60 mP, br*in,in H-A49                                          
 51se H-A49,B-OB22w               1:02:24  -72:00:56     AN 5.50 4.00  70 in SMC-DEM124                                           
 51se BS104                       1:02:28  -71:51:29     AN 2.90 1.40  90                                                         
 51se SMC-N75,SMC-DEM116,MA1323   1:02:28  -71:56:39     NA 0.85 0.65 140                                                         
 29nw BS105                       1:02:30  -72:37:41     CA 1.10 1.10  -  
 29nw SMC_OGLE133                 1:02:31  -72:19:06      C 0.80 0.80  -                                                        
 51se BS107                       1:02:40  -71:28:26      A 2.20 1.60  70                                                         
 29nw BS106,SMC_OGLE233           1:02:40  -72:23:50     NC 0.55 0.55  -  in SMC-DEM118, mP                                           
 29nw BS274                       1:02:38  -72:41:30      A 1.90 1.60  60                                                         
 51se SMC-N77B,L61-395,           1:02:43  -71:53:32     NA 0.45 0.45  -  in B-OB24 & SMC-DEM117a,MA1330                          
 51se SMC-N77A,L61-400,           1:02:48  -71:53:19     NC 0.55 0.55  -  in B-OB24 & SMC-DEM117b,MA1334                          
 29nw K45w,L69w                   1:02:45  -73:44:19      C 0.55 0.45  40 mP                                                      
 29nw SMC-DEM118,H-A50            1:02:51  -72:24:47     NA 3.00 2.00 120 in B-OB23                                               
 29nw K45e,L69w                   1:02:49  -73:44:25      C 0.40 0.40  -  mP                                                      
 29nw B114,SMC_OGLE234            1:02:53  -72:24:53     NC 0.85 0.85  -  in SMC-DEM118,mP                                           
 29nw BS108                       1:02:47  -74:33:07     CA 1.10 0.90  40                                                         
 29nw B113                        1:02:56  -73:20:10      C 0.60 0.60  -                                                          
 51se B116                        1:03:03  -71:53:38     NA 0.60 0.45   0 in SMC-DEM121                                           
 51se SMC-DEM121                  1:03:03  -71:53:45     NA 1.20 0.90  40 in B-OB24                                               
 51se SMC-N76B,SMC-DEM120,MA1361  1:03:07  -72:06:26     NC 0.65 0.65  -  in H-A53                                                
 29nw B-OB23                      1:03:06  -72:25:54     AN 5.00 2.50 120 att SMC-DEM114                                          
 29nw H-A51                       1:03:05  -72:42:03      A 2.00 1.50  50                                                         
 29nw K47,L70,SMC_OGLE134         1:03:12  -72:16:21      C 0.75 0.75  -
 29nw SMC_OGLE135                 1:03:17  -72:44:27     AC 1.45 1.45  -                                                           
 51se SNR0101-72.4                1:03:17  -72:09:41      N 1.30 1.30  -  in H-A53                                                
 29nw H-A52                       1:03:17  -72:36:57      A 5.70 5.00 110  
 29nw SMC_OGLE136                 1:03:22  -72:27:57     CA 0.80 0.50 100                                                       
 29nw B115,SMC_OGLE137            1:03:23  -72:39:06      C 0.90 0.80 100 in H-A52                                                
 51se H-A53                       1:03:27  -72:04:54     AN 9.00 7.00 130 in SMC-DEM124                                           
 51se BS111                       1:03:29  -71:46:22     CA 0.90 0.65 150                                                         
 51se B-OB24                      1:03:29  -71:56:00     NA 8.50 6.00 110 in SMC-DEM124                                           
 51se NGC371,SMC-N76,K48,L71,     1:03:29  -72:03:24     NA 4.20 3.80  60 in H-A53 & SMC-DEM123,ESO51SC14, & B-OB22e              
 29nw BS109                       1:03:24  -73:27:07      A 5.00 2.50 100                                                         
 29nw BS110                       1:03:29  -73:02:39     CA 0.80 0.60  50                                                         
 51se HW45                        1:03:39  -71:46:40     AC 1.20 0.80  10                                                         
 29nw BS112                       1:03:35  -73:41:41      A 0.80 0.55 100                                                         
 51se SMC-N76A,L61-420,MA1411     1:03:49  -72:03:53     NC 0.35 0.35  -  in NGC371                                                
 29nw BS113                       1:03:47  -73:41:39     CA 0.75 0.55 100 
 51se SMC_OGLE138                 1:03:53  -72:06:11     CA 0.60 0.60  -  mP,in H-A53                                                        
 51se SMC-N76C,L61-422,MA1423     1:03:53  -72:08:23     NC 0.40 0.40  -  in H-A53                                                
 29nw NGC376,K49,L72,ESO29SC29,   1:03:53  -72:49:34      C 1.80 1.80  -  mP & SMC_OGLE139                                                        
 29nw SMC-DEM122                  1:03:56  -72:41:09     NA 1.40 0.70 120 in H-A55                                                
 29nw BS114,SMC_OGLE235           1:03:59  -72:48:18     AC 0.70 0.50 110 mP                                                       
 51se BS115                       1:04:02  -71:54:27     NA 1.20 1.10  10 in B-OB24                                               
 29nw BS119                       1:04:01  -72:35:27      A 1.20 0.80  20
 29nw SMC_OGLE144,SMC_OGLE236     1:04:05  -72:07:15     CA 0.60 0.60  -  mP                                                       
 51se BS116                       1:04:07  -71:19:33      C 1.20 1.20  -                                                          
 29nw HW46                        1:03:59  -73:41:57      C 0.50 0.45 120                                                         
 51se BS117                       1:04:07  -72:01:18     NA 1.70 1.70  -  in SMC-DEM124                                           
 29nw BS118,SMC_OGLE140           1:04:14  -72:38:49      A 1.30 0.90 120                                                         
 29nw H-A55                       1:04:05  -72:43:05      A 5.20 4.50  20                                                         
 29nw HW47                        1:04:04  -74:37:09      C 1.60 1.60  -                                                          
 29nw B118                        1:04:13  -73:01:55      C 0.45 0.45  -                                                          
 29nw B117                        1:04:12  -73:15:19      C 0.65 0.65  -                                                          
 51se B122                        1:04:18  -71:42:54      C 0.90 0.90  -                                                          
 29nw SMC-DEM125                  1:04:17  -72:23:45     NA 11.0 8.00 130                                                         
 29nw BS120                       1:04:12  -73:42:57     CA 1.00 0.90  20                                                         
 51se L73                         1:04:25  -70:20:43      C 0.95 0.95  -                                                          
 51se SMC-DEM124                  1:04:20  -72:02:56     NA 19.0 19.0  -                                                          
 29nw BS121,SMC_OGLE237           1:04:22  -72:50:52      C 1.60 1.30 140                                                         
 51se B123                        1:04:24  -71:23:57     CA 0.45 0.35 140                                                         
 29nw BS122                       1:04:18  -73:10:21      C 0.35 0.35  -  mP                                                      
 29nw B119                        1:04:19  -73:09:54      C 0.60 0.60  -  mP                                                      
 51se BS123                       1:04:28  -72:11:06     CA 1.10 0.85 140 in H-A54                                                
 29nw B121,SMC_OGLE141            1:04:30  -72:37:09      C 0.65 0.65  -                                                          
 51se BS275                       1:04:30  -71:45:05      A 1.20 0.60 140                                                         
 29nw BS124                       1:04:30  -72:34:36      A 1.60 1.20 170                                                         
 29nw B120                        1:04:31  -73:02:16      C 0.45 0.35  60                                                         
 51se K50,L74,ESO51SC15,          1:04:36  -72:09:38      C 1.00 1.00  -  in H-A54 & SMC_OGLE142 
 29nw BS125,SMC_OGLE143           1:04:40  -72:33:00      A 1.60 0.85  30                                                         
 29nw B-OB25                      1:04:38  -72:40:36      A 4.00 2.00  80                                                         
 29nw H-A56,B-OB27                1:04:39  -72:48:58      A 7.00 4.50  90                                                         
 51se H-A54                       1:04:45  -72:07:58      A 6.00 3.00  30 in SMC-DEM124                                           
 51se BS126                       1:04:49  -71:32:42      C 0.60 0.60  -                                                          
 51se B125                        1:04:56  -72:02:44      C 0.60 0.60  -  br*in,in SMC-DEM124                                     
 51se BS127                       1:05:00  -71:08:34     CA 1.00 1.00  -                                                          
 29nw B-OB28nw                    1:04:58  -72:24:11     AN 6.00 2.00 160 in SMC-DEM125                                           
 51se B126                        1:05:04  -71:10:28     AC 1.10 0.75 140                                                         
 29nw HW48                        1:04:58  -73:38:15      C 0.65 0.65  -                                                          
 51se SMC-N78A,L61-438,MA1512     1:05:04  -71:59:01     NC 0.40 0.35 140 m5,in NGC395                                               
 51se SMC-N78B,L61-439,           1:05:04  -71:59:25     NC 0.40 0.30 100 m5,in NGC395 & MA1508/1514,SMC_OGLE145                                 
 29nw B124                        1:05:02  -73:02:34      C 0.55 0.55  -                                                          
 51se NGC395,K51,L75,ESO51SC16    1:05:07  -71:59:37     NA 1.50 1.10 140 in SMC-DEM126                                           
 51se MA1520,SMC_OGLE147          1:05:08  -71:59:45     NC 0.50 0.45 130 m5,in NGC395                                               
 29nw SMC_OGLE148                 1:05:10  -72:36:08     CA 0.95 0.95  -
 51se SMC-N78D,SMC-DEM127         1:05:11  -71:58:28     NA 0.90 0.90  -  m5,att SMC-N78                                             
 29nw SNR0103-72.6                1:05:12  -72:23:06      N 5.00 3.50 130 att SMC-DEM125 
 51se SMC_OGLE146                 1:05:13  -71:59:42     NA 0.45 0.45  -  m5,in NGC395                                         
 51se SMC-DEM126                  1:05:19  -72:00:12     NA 3.90 2.10 110 in SMC-N78                                              
 51se IC1624,K52,L76,ESO51SC17,   1:05:22  -72:02:35      C 0.90 0.90  -  in SMC-N78 & SMC_OGLE149                                             
 51se SMC-DEM128                  1:05:21  -72:08:44     NA 1.60 1.30  40                                                         
 51se SMC-N78,H-A57,B-OB26        1:05:23  -72:01:20     NA 6.10 4.00 150 in SMC-DEM124                                           
 51se B127                        1:05:30  -71:32:04     CA 0.95 0.75  60                                                         
 29nw SMC-DEM129                  1:05:29  -72:50:00     NA 0.55 0.40  30                                                         
 29nw B-OB28se                    1:05:37  -72:27:57     AN 3.40 2.40 140 in SMC-DEM134                                           
 29nw BS128                       1:05:34  -73:29:14      C 1.10 1.10  -                                                          
 51se SMC-N78C,SMC-DEM130,MA1543  1:05:41  -72:03:34     NA 0.75 0.75  -  in SMC-N78                                              
 51se B128                        1:05:50  -71:57:04      C 0.70 0.45  30 in SMC-DEM132                                           
 51se BS130                       1:05:56  -72:04:11      A 0.95 0.60 140 mP,att SMC-N78                                          
 29nw BS131,SMC_OGLE150           1:06:00  -72:20:29      C 0.55 0.50 150 in B-OB29                                               
 29nw BS129                       1:05:57  -72:32:11     AN 1.80 1.40  40 in SMC-DEM134                                           
 51se BS132                       1:06:01  -72:03:37     CA 0.70 0.55 150 mP,att SMC-N78                                          
 51se HW50                        1:06:03  -71:42:41      C 1.00 1.00  -                                                          
 29nw HW49                        1:05:57  -73:23:20      C 0.40 0.40  -
 29nw SMC_OGLE151                 1:06:13  -72:47:39     AC 1.20 1.20  -  
 29nw SMC_OGLE152                 1:06:21  -72:49:48     CA 0.65 0.65  -                                                          
 29nw B-OB29                      1:06:14  -72:15:13      A 10.0 5.50  40                                                         
 29nw IC1626,K53,L77,ESO29SC30    1:06:13  -73:17:49      C 1.00 1.00  -                                                          
 51se SMC-DEM131,SNR0104-72.3     1:06:18  -72:05:37      N 1.70 1.50  50 att SMC-DEM124                                          
 51se BS133                       1:06:23  -71:55:12      A 0.65 0.50  30 mT,in BS134                                                
 51se BS134                       1:06:25  -71:56:03     NA 3.10 2.30  10 in SMC-DEM132                                           
 29nw HW51                        1:06:16  -74:38:04      A 1.60 0.90  70                                                         
 51se SMC-DEM132                  1:06:29  -71:58:25     NA 7.00 7.00  -                                                          
 51se BS135                       1:06:40  -71:55:13     CA 0.65 0.65  -  mT,in BS134                                                
 29nw SMC-DEM134                  1:06:44  -72:30:58     NA 14.0 7.00 120                                                         
 51se BS136                       1:06:48  -71:54:55     CA 0.70 0.70  -  mT,in SMC-DEM132                                           
 29nw K54,L79,ESO29SC31,          1:06:48  -72:16:25      C 0.90 0.90  -  in B-OB29 & SMC_OGLE153 
 51se L78                         1:06:53  -71:41:28      C 1.60 1.60  -                                                          
 51se B131                        1:07:00  -71:48:56     AC 1.20 0.70 150                                                         
 29nw SMC-DEM133                  1:06:57  -72:50:50     NA 1.20 1.20  -                                                          
 29nw HW52                        1:06:57  -73:14:09      C 0.50 0.50  -                                                          
 29nw HW53                        1:06:58  -73:34:42      C 0.65 0.65  -                                                          
 29nw BS137                       1:07:04  -72:14:37      A 1.40 1.10  10                                                         
 29nw B129,SMC_OGLE154            1:07:02  -72:37:18     CA 1.10 1.10  -                                                          
 51se BS138                       1:07:13  -72:06:01      A 1.30 0.65 150                                                         
 51se HW54                        1:07:16  -72:06:07      C 0.50 0.40   0 in BS138 
 51se B133                        1:07:16  -71:21:30     AC 0.50 0.35 150                                               
 29nw B130                        1:07:18  -72:35:21      A 1.30 1.10  30 in SMC-DEM134                                           
 29ne HW55                        1:07:20  -73:22:39      C 1.00 1.00  -                                                          
 29ne K56,SMC_OGLE155             1:07:28  -72:29:36      C 1.10 0.90 130                                                         
 29ne L80,SMC_OGLE156             1:07:28  -72:46:10      C 1.20 1.20  -                                                          
 51se HW56                        1:07:41  -70:56:10      C 0.65 0.65  -                                                          
 29ne SMC-N79,L61-471,MA1634      1:07:36  -72:34:47     NC 0.30 0.30  -  in H-A58                                                
 29ne K55,L81,SMC_OGLE157         1:07:32  -73:07:11      C 0.95 0.95  -                                                          
 29ne B-OB30                      1:07:40  -72:16:10      A 4.00 3.00  50                                                         
 29ne H-A58                       1:07:40  -72:34:00      A 5.00 3.00  40 in SMC-DEM134                                           
 51se HW57                        1:07:44  -71:52:51      C 1.40 1.40  - 
 29ne SMC_OGLE238                 1:07:52  -72:31:55     CA 0.35 0.35  -                                                        
 51se NGC411,K60,L82,ESO51SC19    1:07:55  -71:46:08      C 2.10 1.90 150                                                         
 29ne NGC416,K59,L83,ESO29SC32,   1:07:59  -72:21:20      C 1.70 1.70  -  & SMC_OGLE158                                                         
 51ne BS139                       1:08:09  -71:56:57     AC 0.65 0.55 100 in SMC-N80                                              
 51se SMC-N80,SMC-DEM135,H-A59,   1:08:09  -71:59:32     NA 5.10 4.00  50 & MA1654                                                
 29ne B132                        1:08:05  -73:31:25     CA 0.55 0.55  -                                                          
 29ne HW58                        1:08:05  -73:41:49     AC 0.70 0.70  -                                                          
 29ne K57,L86                     1:08:14  -73:15:26      C 1.20 1.10  50                                                         
 29ne NGC419,K58,L85,ESO29SC33,   1:08:19  -72:53:03      C 2.80 2.80  -  & SMC_OGLE159                                                         
 51se H86-196                     1:08:25  -71:50:17      C 0.65 0.65  -                                                          
 51se L84,ESO51SC20               1:08:24  -71:59:43     NA 1.90 1.10   0 in SMC-N80                                              
 51se SMC-N80A,MA1662             1:08:27  -72:00:19     NA 0.55 0.40 120 in L84                                                  
 51se L61-476,MA1673              1:08:35  -71:59:54     NC 0.25 0.20 110 in L84
 29ne SMC_OGLE160                 1:08:37  -72:26:21     CA 0.65 0.65  -                                                  
 51se B136                        1:08:41  -71:45:46      C 0.85 0.80 120                                                         
 51se MA1675                      1:08:40  -71:58:47     NC 0.20 0.20  -  in SMC-N80                                              
 29ne BS140                       1:08:35  -73:42:17     CA 0.80 0.70  30                                                         
 29ne HW59                        1:08:54  -73:14:30     CA 0.55 0.50 150                                                         
 29ne B134                        1:09:01  -73:12:24     CA 0.80 0.55  80 m4,in H-A60                                                
 29ne SMC-DEM138                  1:09:03  -73:11:26     NA 4.60 2.80  20                                                         
 29ne K61,SMC_OGLE161             1:09:03  -73:05:12      C 0.95 0.95  -                                                          
 51se BS141                       1:09:12  -71:48:54      A 1.70 1.50   0                                                         
 29ne BS142                       1:09:07  -73:12:01      C 0.40 0.35  70 m4,in H-A60                                                
 29ne H-A60                       1:09:08  -73:11:55     AN 2.60 1.40  40 in SMC-DEM138                                           
 51se SMC-DEM136                  1:09:15  -71:54:02     NA 8.00 6.00 140                                                         
 29ne BS143                       1:09:13  -72:44:05      A 2.50 1.80 120                                                         
 29ne IC1644,SMC-N81,L61-481,     1:09:12  -73:11:42     NC 0.80 0.65  40 m4,in H-A60 & ESO29EN35,MA1688/1687                        
 51se NGC422,K62,L87,ESO51SC22    1:09:25  -71:46:00      C 1.00 1.00  -  mP                                                      
 29ne B135                        1:09:19  -73:11:15      C 0.55 0.40  60 m4,in H-A60                                                
 29ne SMC-DEM137                  1:09:25  -72:20:52     NA 0.90 0.75 120                                                         
 51se IC1641,HW62,ESO51SC21       1:09:39  -71:46:07      C 0.75 0.65  40 mP                                                      
 29ne HW61                        1:09:43  -72:17:43      C 0.65 0.65  -                                                          
 29ne BS276                       1:10:09  -72:44:25      C 0.80 0.75  10 in SMC-DEM140                                           
 29ne HW63                        1:10:13  -73:12:33      C 0.75 0.75  -                                                          
 51se B139                        1:10:28  -71:33:41      C 0.65 0.55 160                                                         
 29ne B137                        1:10:30  -72:57:23      C 0.60 0.60  -                                                          
 51se BS144                       1:10:40  -71:17:02      A 4.70 3.80  20 in BS153                                                
 29ne BS145                       1:10:37  -72:21:07     NA 1.30 0.80 140                                                         
 51se HW64                        1:10:45  -71:20:18      C 0.90 0.90  -  in BS153                                                
 51se B142                        1:10:50  -71:28:37      C 0.55 0.55  -  in BS153                                                
 29ne K63,L88                     1:10:48  -72:47:37      C 0.90 0.90  -  in SMC-DEM140                                           
 29ne SMC-DEM140                  1:10:51  -72:44:56     NA 12.0 12.0  -                                                          
 29ne BS146                       1:10:58  -72:20:52      C 0.45 0.35 130 in SMC-DEM141                                           
 29ne BS147                       1:11:03  -72:43:42     NA 3.40 3.40  -  in SMC-DEM140                                           
 29ne MA1735                      1:11:03  -72:45:31     NC 0.25 0.20  40 in SMC-DEM140                                           
 29ne BS148                       1:11:06  -72:20:08     CA 0.50 0.40  50 in SMC-DEM141                                           
 29ne SMC-DEM141                  1:11:14  -72:21:46     NA 3.80 3.00 170                                                         
 29ne B140                        1:11:16  -72:22:26     NA 2.30 1.50 100 in SMC-DEM141                                           
 29ne S56,L61-491,MA1740          1:11:20  -72:22:55     NC 0.35 0.25 140 in B140                                                 
 29ne SMC-DEM142                  1:11:25  -72:09:48     NA 2.10 2.10  -                                                          
 51se BS150                       1:11:48  -71:25:01     CA 0.65 0.55  10 in BS153                                                
 51se IC1655,L90,ESO51SC23        1:11:53  -71:19:53      C 1.70 1.50  50 in BS153                                                
 51se BS149                       1:11:53  -71:21:30      A 2.80 1.20  80 in BS153                                                
 51se H86-208                     1:11:51  -71:55:32     AC 0.65 0.35 140                                                         
 29ne SMC-DEM145                  1:11:47  -73:13:30     NA 2.40 2.40  -                                                          
 51se B144,H86-200                1:11:54  -71:56:58     AC 0.80 0.65  70 br*in or sup                                            
 29ne SMC-DEM144                  1:11:51  -72:44:19     NA 2.30 2.30  -  in SMC-DEM140                                           
 29ne HW65                        1:11:58  -72:16:15      C 0.70 0.70  -                                                          
 29ne BS151                       1:12:08  -72:42:46     NA 1.70 1.30  90 in SMC-DEM140                                           
 29ne SMC-DEM143                  1:12:11  -72:15:30     NA 1.50 1.50  -                                                          
 29se HW66,ESO29SC36              1:12:04  -75:11:51      C 1.80 1.80  -                                                          
 51se BS153                       1:12:23  -71:27:26      A 47.0 20.0 140                                                         
 29ne BS152                       1:12:20  -72:26:52     CA 0.85 0.65 160                                                         
 51se BS154                       1:12:34  -71:43:58      A 2.70 1.00 140                                                         
 51se IC1660,K64,L89,ESO51SC24    1:12:38  -71:45:41      C 1.10 1.10  -                                                          
 29ne IC1662,L92,ESO29SC37        1:12:33  -73:27:24      C 1.20 1.20  -                                                          
 29ne B143                        1:12:42  -72:45:07      C 0.50 0.50  -                                                          
 29ne L93                         1:12:48  -73:28:26      C 1.10 1.10  -                                                          
 29ne L91                         1:12:51  -73:07:10      C 1.20 1.20  -                                                          
 51se HW67                        1:13:02  -70:57:46      C 0.95 0.95  -                                                          
 51se BS155                       1:13:04  -71:32:11     AC 1.20 0.80 170 in BS153                                                
 51se BS156                       1:13:18  -71:33:28     AC 1.00 0.70 120 in BS153                                                
 29ne SMC-DEM146                  1:13:21  -72:49:38     NA 0.60 0.55 110                                                         
 51se BS157                       1:13:50  -71:36:26      A 2.70 2.20 150 in BS153                                                
 51se BS158                       1:13:55  -71:27:52     AC 0.85 0.70 130 in BS153                                                
 29ne NGC456,SMC-N83,K65,L94,     1:13:48  -73:17:33     NA 3.80 2.90 110 & SMC-DEM147,ESO29SC38, & H-A61,MA1772                  
 29ne SMC-N83A,L61-500,MA1773     1:13:50  -73:18:02     NC 0.60 0.45  50 in NGC456                                               
 29ne SMC-N83B,L61-499,           1:13:52  -73:15:45     NC 0.30 0.30  -  att NGC456 & SMC-DEM148,MA1774                          
 51se B151                        1:13:59  -71:45:11     CA 0.90 0.60 160 in BS153                                                
 29ne L61-501,MA1777              1:13:53  -73:15:56     NC 0.25 0.25  -  att NGC456                                              
 29ne HW68                        1:13:52  -73:24:59      C 0.55 0.55  -                                                          
 29ne BS277                       1:14:00  -72:08:35     AC 0.50 0.45  80                                                         
 29ne MA1779                      1:13:56  -73:15:53     NC 0.25 0.25  -  att NGC456                                              
 29ne L61-502,MA1781/1782         1:14:00  -73:15:12     NC 0.30 0.30  -                                                          
 29ne SMC-N83C,L61-503,MA1783     1:14:02  -73:17:05     NC 0.90 0.90  -  in NGC456                                               
 29ne B148                        1:14:05  -72:51:18     AC 1.20 1.00 110                                                         
 29ne BS278                       1:14:07  -72:50:38      A 1.30 0.70 110                                                         
 29ne B146                        1:14:06  -73:14:06      A 0.75 0.75  -  att SMC-N84n                                            
 29ne HW69                        1:14:16  -73:22:41      C 0.55 0.55  -                                                          
 29ne SMC-N84C,SMC-DEM149,        1:14:17  -73:15:49     NC 0.65 0.65  -  att SMC-N84n & L61-504,MA1785                           
 29ne SMC-N84n,SMC-DEM150         1:14:22  -73:14:04     NA 4.00 3.00  40                                                         
 29ne L61-505,MA1787              1:14:24  -73:14:03     NC 0.35 0.30  30 in N84n                                                 
 51se BS159                       1:14:36  -71:24:23      A 4.20 2.50 140 in BS153                                                
 29ne B149                        1:14:31  -72:59:54      C 0.50 0.50  -                                                          
 29ne BS160                       1:14:35  -72:22:24      A 2.70 2.70  -                                                          
 29ne BS161                       1:14:36  -73:16:24     NA 1.60 1.20  40 in SMC-N84s                                             
 51se L95                         1:14:45  -71:20:49      C 1.00 1.00  -                                                          
 29ne NGC460nw,SMC-DEM151,        1:14:37  -73:17:59     NA 1.90 1.70  30 in SMC-N84s & ESO29SC39nw                               
 29ne SMC-N84A,L61-506,MA1790     1:14:37  -73:18:27     NC 0.80 0.65 110 in NGC460nw                                             
 29ne L61-507,MA1792              1:14:41  -73:18:30     NC 0.30 0.30  -  in NGC460nw                                             
 51se BS162                       1:14:50  -71:12:30      A 3.40 2.30  60                                                         
 29ne BS163                       1:14:47  -72:21:51     AC 1.10 0.85 150 in BS160                                                
 29se NGC458,K69,L96,ESO51SC26    1:14:52  -71:33:00      C 2.60 2.30 140 in BS153                                                
 51se BS164                       1:14:51  -71:44:19      A 4.50 4.50  -  in BS153                                                
 29ne MA1794                      1:14:45  -73:18:18     NA 0.70 0.70  -  in NGC460nw                                             
 29ne SMC-N84D,L61-509,MA1795     1:14:45  -73:20:44     NC 0.30 0.30  -  in NGC460se                                             
 29ne BS165                       1:14:45  -73:22:54     AC 0.95 0.65 140                                                         
 29ne SMC-N84s                    1:14:46  -73:18:54     NA 7.50 4.00  40                                                         
 29ne SMC-N84B,L61-510,MA1797     1:14:47  -73:19:45     NC 0.35 0.35  -  in NGC460se                                             
 29ne BS166                       1:14:47  -73:21:04     NC 0.45 0.35  70 in NGC460se                                             
 29ne MA1796                      1:14:47  -73:20:12     NC 0.20 0.20  -  in?NGC460se NC? PN?                                         
 29ne HW70                        1:14:55  -72:12:21      C 0.65 0.55 150                                                         
 29ne B147                        1:14:52  -73:07:04     AC 1.20 1.10 110                                                         
 29ne MA1799                      1:14:54  -73:20:01     NA 0.60 0.55  50 in NGC460se                                             
 29ne NGC460se,K66,L97,           1:14:54  -73:19:44     NA 2.60 1.50  20 in SMC-N84s & SMC-DEM152,ESO29SC39se, & H-A62,B-OB31w   
 29ne L61-512,MA1803              1:14:57  -73:19:35     NA 0.50 0.35 150 in NGC460se                                             
 51se BS167                       1:15:05  -71:31:20      A 2.80 1.20  80                                                         
 29ne SMC-DEM153                  1:15:07  -72:55:56     NA 1.10 1.10  -                                                          
 29ne SMC-DEM154                  1:15:14  -72:20:17     NA 1.00 0.60  70                                                         
 29ne BS279                       1:15:15  -72:20:11     CN 0.45 0.35 140 in SMC-DEM154                                           
 29ne BS280                       1:15:22  -72:20:55      C 0.30 0.30  -                                                          
 51se BS281                       1:15:28  -71:10:10      A 1.80 1.50 100                                                         
 51se H86-197                     1:15:30  -71:10:44      C 0.35 0.35  -  in BS281                                                
 29ne HW71nw                      1:15:30  -72:22:36      C 0.30 0.30  -  mP                                                      
 29ne HW71se                      1:15:33  -72:22:50      C 0.65 0.55 170 mP                                                      
 29ne K68,L98                     1:15:33  -72:37:25      C 1.00 1.00  -                                                          
 51se BS168                       1:15:38  -71:44:10      A 1.50 0.80  40 in BS153                                                
 29ne SMC-DEM155                  1:15:32  -73:11:46     NA 1.80 1.80  -  in SMC-DEM157                                           
 29ne HW72                        1:15:42  -73:09:59     CN 0.55 0.45  80 in SMC-DEM157                                           
 29ne NGC465,K67,L99,ESO29SC40,   1:15:42  -73:19:45      A 5.00 4.00 120 in SMC-DEM157 & H-A63,B-OB31e                           
 29ne Sk157                       1:15:49  -73:20:40      C 0.60 0.60  -  in NGC465                                               
 29ne Sk158                       1:15:52  -73:18:56      C 0.70 0.60 150 in NGC465                                               
 29se BS169                       1:16:12  -71:45:41      A 2.30 2.30  -  in BS153                                                
 29ne SMC-DEM156                  1:16:08  -73:11:19     NA 2.80 2.60  40 in SMC-DEM157                                           
 51se HW73                        1:16:26  -71:19:34      C 1.00 0.90  60                                                         
 29ne SMC-DEM157                  1:16:20  -73:20:11     NA 22.0 17.0  40                                                         
 51se BS170                       1:16:42  -71:37:23      A 1.00 1.00  -                                                          
 29ne HW74                        1:16:48  -73:09:36      C 0.55 0.50 150 in SMC-DEM158                                           
 29ne SMC-DEM158                  1:16:49  -73:09:20     NA 1.80 1.50 170 in SMC-DEM157                                           
 29ne SMC-DEM159                  1:16:58  -73:12:06     NA 1.50 0.80  60 in SMC-DEM157                                           
 29ne HW75                        1:17:29  -73:34:09     CA 0.90 0.80 170                                                         
 51se L100,ESO51SC27              1:18:16  -72:00:06      C 1.00 1.00  -                                                          
 29ne B156                        1:19:30  -73:05:38      C 0.65 0.45 110                                                         
 29ne HW77,B158                   1:20:08  -72:38:12      C 1.40 1.20  50                                                         
 29ne B155                        1:20:22  -73:59:55      C 0.55 0.55  -                                                          
 29ne BS171                       1:20:36  -72:39:06     AC 1.10 0.85  20                                                         
 29ne B159                        1:20:52  -72:31:58      A 2.30 2.30  -                                                          
 29ne HW78                        1:21:21  -73:05:41      C 0.45 0.35  60 in BS172                                                
 29ne BS172                       1:21:22  -73:05:53      A 2.50 1.40  50                                                         
 29ne B160                        1:21:48  -73:04:50      A 0.80 0.70  70                                                         
 29se HW79                        1:22:48  -75:00:06      C 2.70 2.70  -                                                          
 29ne HW80                        1:23:26  -73:13:26      C 0.70 0.45  60 br*in                                                   
 29ne SMC-DEM160n                 1:23:36  -73:21:48     NA 3.10 2.70 130                                                         
 29ne SMC-DEM160s                 1:23:42  -73:23:58     NA 1.40 0.80  50                                                         
 29ne L101                        1:23:45  -73:12:24      A 2.80 1.50   0                                                         
 52sw BS173                       1:23:58  -70:19:46     CA 1.00 0.85  30                                                         
 29ne B162                        1:23:52  -73:26:19     CA 0.55 0.40 110                                                         
 29ne SMC-N88                     1:24:08  -73:09:09     NC 0.40 0.35 120 in HW81                                                 
 29ne HW81                        1:24:10  -73:09:15     CN 1.00 0.80 120 in SMC-DEM161n                                          
 29ne B163                        1:24:09  -73:14:45     AC 1.20 1.20  -  b*in,in H-A65                                           
 29ne BS174                       1:24:13  -72:48:09      A 1.70 1.20 110                                                         
 29ne SMC-DEM161s                 1:24:12  -73:10:41     NA 1.10 0.85  40 in H-A64                                                
 29ne SMC-DEM161n                 1:24:13  -73:09:21     NA 1.20 1.20  -  in H-A64                                                
 29ne BS175                       1:24:15  -73:11:35      A 1.50 0.75 100 in SMC-DEM163                                           
 29ne BS176                       1:24:16  -73:09:59      C 0.50 0.50  -  in H-A64                                                
 29ne H-A65                       1:24:18  -73:14:11      A 4.50 2.20  60 in SMC-DEM163                                           
 29ne H-A64                       1:24:27  -73:09:25      A 3.80 2.50 100                                                         
 29ne HW82                        1:24:28  -73:10:15      C 0.80 0.60  40 in H-A64                                                
 29ne BS177                       1:24:32  -72:49:00      A 1.00 1.00  -                                                          
 29ne SMC-DEM163                  1:24:35  -73:17:24     NA 10.0 7.00 120                                                         
 29ne SMC-DEM162n                 1:24:38  -73:26:12     NA 1.80 0.70 100                                                         
 29ne SMC-DEM162s                 1:24:38  -73:27:02     AN 3.40 1.20 130                                                         
 29ne BS178                       1:24:45  -73:19:19     AN 6.00 2.40 140 in SMC-DEM163                                           
 29ne H86-211                     1:24:44  -73:25:01      C 0.45 0.45  -                                                          
 52sw IC1708,L102,ESO52SC2        1:24:56  -71:11:01      C 1.20 1.20  -                                                          
 29ne BS179                       1:24:51  -73:26:22     AN 1.10 0.60  60 att SMC-DEM162n                                         
 29ne L103,H-A66sw                1:25:16  -73:16:09      A 2.70 1.90  70 in SMC-DEM163                                           
 29ne H86-212                     1:25:16  -73:30:05      C 0.60 0.55  70                                                         
 29ne BS180                       1:25:20  -73:16:37     NA 1.10 0.85  40 in L103                                                 
 29ne L104                        1:25:25  -73:23:09     AN 1.70 1.70  -  in SMC-N89                                              
 29ne H-A66ne                     1:25:28  -73:13:38      A 2.80 2.50  20 in SMC-DEM163                                           
 29ne BS282                       1:25:29  -73:23:22      C 0.40 0.35  90 in L104                                                 
 29ne SMC-N89,SMC-DEM164,H-A67    1:25:44  -73:23:02     NA 5.80 5.20  70                                                         
 29ne BS181                       1:25:49  -73:31:25      A 1.10 0.90 100                                                         
 29ne BS182                       1:25:56  -73:37:19      A 2.50 1.60 130                                                         
 29ne BS183                       1:26:03  -73:59:35      A 1.70 0.70  70                                                         
 52sw B168                        1:26:43  -70:46:49      C 0.45 0.45  -                                                          
 29ne SMC-DEM165                  1:26:38  -73:09:14     NA 7.00 7.00  -                                                          
 29ne NGC602,SMC-N90,L105,        1:29:26  -73:33:23     NA 3.20 2.90  90 in SMC-DEM167 & SMC-DEM166,ESO29SC43, & H-A68           
 29ne B164                        1:29:30  -73:32:01      C 0.65 0.45  50 att NGC602                                              
 52sw BS184                       1:30:10  -71:19:48     CA 1.40 1.40  -                                                          
 52sw BS185                       1:30:17  -70:49:03      A 3.80 1.80 160                                                         
 29ne SMC-DEM167,SGshell-SMC1     1:30:19  -73:19:03     NA 35.0 30.0  10                                                         
 29ne BS186                       1:30:31  -73:25:09      A 8.00 8.00  -  in SMC-DEM167                                           
 29ne BS283                       1:30:39  -73:01:09     AN 7.30 5.00 100 att SMC-DEM167                                          
 29ne B165                        1:30:50  -73:26:05      C 0.45 0.45  -  in BS186                                                
 29se L106,ESO29SC44              1:30:38  -76:03:16      C 1.80 1.80  -                                                          
 29ne BS187                       1:31:01  -72:50:48     CA 0.60 0.60  -                                                          
 29ne L107,H-A69                  1:31:09  -73:24:56     AC 1.80 1.60  60 in BS186                                                
 52sw L108                        1:31:32  -71:57:10      C 1.70 1.70  -                                                          
 29ne B166                        1:31:51  -73:54:50      C 0.40 0.40  -                                                          
 29ne B167                        1:32:28  -73:58:40      A 1.80 0.70  10                                                         
 29ne L109,ESO29SC46              1:33:14  -74:10:02      C 1.20 1.20  -                                                          
 29ne L110,ESO29SC48              1:34:26  -72:52:28      C 2.90 2.90  -                                                          
 29ne H86-213                     1:34:40  -73:16:21      C 0.55 0.55  -                                                          
 52sw BS188                       1:35:04  -71:44:08      C 1.10 1.10  -                                                          
 29se NGC643,L111,ESO29SC50       1:35:00  -75:33:24      C 2.20 2.20  -                                                          
 29se L112                        1:35:58  -75:27:28      C 1.20 1.20  -                                                          
 52sw HW84                        1:41:28  -71:09:58      C 1.20 1.10  20                                                         
 52sw HW85                        1:42:36  -71:16:53      C 1.00 1.00  -                                                          
 30nw HW86                        1:42:22  -74:10:24      C 2.00 1.60 130                                                         
 52sw BS189                       1:42:58  -71:27:03     CA 1.10 0.90  10                                                         
 30nw WG1                         1:42:52  -73:20:11      C 1.10 0.95 170                                                         
 52sw BS190                       1:43:36  -71:45:16     CA 1.10 0.90   0                                                         
 30nw BS191                       1:43:37  -74:33:31      A 4.50 2.30 150                                                         
 30nw BS192                       1:43:46  -74:34:31     CA 0.45 0.35 160 in BS191                                                
 30nw BS193                       1:43:49  -74:32:38      C 0.40 0.35  60 in BS191                                                
 30nw BS194                       1:44:44  -73:12:58      A 4.50 4.50  -                                                          
 30nw BS195                       1:44:50  -74:42:50      A 7.50 5.00 120                                                         
 30nw WG2                         1:45:14  -74:41:17     CA 1.20 0.90  10 in BS195                                                
 52se BS196                       1:48:02  -70:00:15      C 0.75 0.75  -                                                          
 52ne BS197                       1:48:07  -69:29:20     NA 2.20 2.20  -                                                          
 30nw BS198                       1:48:06  -73:07:43     CA 1.00 0.75 130                                                         
 30nw BS199                       1:49:07  -74:23:31      A 4.70 2.50 130                                                         
 30nw L113,ESO30SC4               1:49:28  -73:43:42      C 4.40 4.40  -                                                          
 30nw BS200                       1:49:28  -74:39:23     NA 1.20 1.10  50                                                         
 30nw WG3                         1:49:43  -74:36:49     CA 1.00 0.75  10                                                         
 30nw BS201                       1:49:45  -74:30:43      A 2.50 1.60  60                                                         
 30nw BS202                       1:49:59  -74:29:11      A 1.80 1.00 140                                                         
 30nw L114,WG4,ESO30SC5           1:50:19  -74:21:22      C 1.40 1.20  40 in BS203                                                
 30nw BS203                       1:50:27  -74:22:11      A 4.50 4.50  -                                                          
 30nw BS205                       1:50:30  -74:32:06      A 5.50 1.30  40                                                         
 30nw BS204                       1:50:33  -74:28:05      A 4.00 3.30  40                                                         
 30nw WG5nw,H-A70                 1:50:44  -74:08:38      A 3.90 3.10 150                                                         
 30nw WG5se                       1:50:59  -74:11:03      A 1.60 1.10 130                                                         
 30nw BS206                       1:52:46  -74:18:26      A 2.90 2.40 120                                                         
 30nw BS207                       1:52:59  -74:15:06      C 0.55 0.55  -                                                          
 30nw BS208                       1:53:08  -73:59:31      A 1.90 1.60  50                                                         
 30nw WG6                         1:53:12  -73:58:38      C 0.40 0.40  -                                                          
 30nw BS209                       1:53:21  -74:18:59      A 1.10 0.90 150                                                         
 30nw WG7                         1:53:34  -73:58:16      A 1.20 1.10 130                                                         
 30nw BS210                       1:53:36  -74:00:23      A 1.40 1.10  60                                                         
 30nw BS211                       1:53:38  -74:17:21      A 2.80 2.50  60                                                         
 30nw BS212                       1:53:49  -73:56:00      C 0.45 0.45  -                                                          
 30nw BS213                       1:54:01  -74:19:22      A 1.60 1.30 110 br*1n or sup                                            
 30nw BS214                       1:55:06  -74:21:45      A 1.80 0.90 130                                                         
 13ne L116,ESO13SC25              1:55:33  -77:39:16      C 1.20 1.20  -                                                          
 30nw WG8                         1:56:35  -74:17:00     AC 1.00 0.50 110                                                         
 30nw BS215                       1:56:42  -74:13:03      A 2.80 1.70 170                                                         
 30nw NGC796,L115,WG9,ESO30SC6    1:56:44  -74:13:10      C 1.20 1.10 110 in BS215                                                
 30nw BS216                       1:56:57  -74:15:24      C 0.40 0.40  -  in BS217                                                
 30nw BS217                       1:57:00  -74:15:37      A 2.10 1.60 120                                                         
 30nw BS218                       1:57:17  -74:41:54      A 4.00 1.10  60                                                         
 30nw BS219                       1:58:48  -74:03:26      A 1.60 0.70  10                                                         
 30nw BS220                       1:59:50  -74:16:49      A 3.50 1.80  60                                                         
 30nw WG10                        2:00:01  -74:22:57     AC 1.00 0.90  40                                                         
 30nw WG11                        2:00:37  -74:33:29      C 0.70 0.55  10                                                         
 30nw BS221                       2:01:07  -74:18:51      A 2.80 2.80  -                                                          
 30nw WG12                        2:01:03  -74:54:10     AC 1.10 0.70  70                                                         
 30nw BD1                         2:02:12  -74:55:31      A 5.20 4.70  40                                                         
 30nw WG13                        2:02:41  -73:56:21      C 1.10 0.85  50                                                         
 30nw BD2                         2:02:38  -74:52:36      A 7.50 3.00  70                                                         
 30nw BS222                       2:02:48  -74:05:17      A 12.8 7.30  30                                                         
 30nw BD3                         2:03:27  -74:54:10      A 3.40 2.90  60                                                         
 30nw BD4                         2:03:58  -74:12:14      A 5.00 3.80  20 br* sup                                                 
 30nw BS223                       2:04:00  -74:28:37      C 0.35 0.35  -  in BS224                                                
 30nw BD5                         2:04:03  -74:41:37      A 5.10 4.00 150                                                         
 30nw BS224                       2:04:28  -74:27:54      A 4.40 4.40  -                                                          
 30nw BD6                         2:04:25  -74:58:31      A 5.70 3.90 100                                                         
 30nw WG14                        2:04:48  -74:31:03      C 0.45 0.30  90 in BD7                                                  
 30nw BD7                         2:05:02  -74:30:40      A 4.00 3.00  70                                                         
 30nw BS225                       2:05:07  -74:20:02      A 1.10 0.75  40                                                         
 30nw SMC-DEM170                  2:05:42  -74:24:25     NA 1.20 0.70  90 in BD9                                                  
 30nw BS226                       2:05:46  -74:22:43      C 0.40 0.35 160 in BD9                                                  
 30nw BD8                         2:05:58  -74:37:09      A 5.50 2.80  70                                                         
 30nw BD9                         2:06:05  -74:22:51      A 5.50 4.00 100                                                         
 30nw BS227                       2:06:16  -74:10:32      A 1.70 0.95 110 in BD10                                                 
 30nw BD38                        2:06:38  -73:14:15      A 2.80 1.30  10                                                         
 30nw BD10                        2:06:35  -74:09:13      A 5.60 4.80 100                                                         
 30nw BD11                        2:06:35  -74:41:22      A 3.20 2.80  70                                                         
 30nw BD12                        2:07:07  -74:24:40      A 4.00 2.50  70                                                         
 30nw BD14                        2:07:22  -74:40:21      A 5.00 3.00 140                                                         
 30nw BD13                        2:07:27  -74:46:44      A 4.50 2.00  60 in SMC-DEM171                                           
 30nw BD15                        2:07:41  -73:54:10      A 5.50 2.00  60                                                         
 30nw BD17                        2:07:43  -74:30:09      A 5.80 3.60 140                                                         
 30nw WG15                        2:07:42  -74:37:33      C 0.35 0.25 170 in BD18                                                 
 30nw BS228                       2:07:47  -74:45:44     AC 0.70 0.50 140 in BD13                                                 
 30nw BD18                        2:07:54  -74:38:17      A 3.20 2.30  60                                                         
 30nw SMC-DEM171                  2:07:55  -74:44:17     NA 7.90 7.90  -                                                          
 30nw BS229                       2:07:59  -74:26:16      C 0.45 0.35  50 in BD20                                                 
 30nw BD16                        2:08:02  -74:19:57      A 8.30 4.10 140                                                         
 30nw BS230                       2:08:02  -74:44:20      A 1.20 0.50 130 in SMC-DEM171                                           
 30nw BD20                        2:08:10  -74:26:36      A 4.20 2.60  90                                                         
 30nw WG17                        2:08:10  -74:32:41      A 1.20 0.70  90 in BD17                                                 
 30nw WG16                        2:08:08  -74:47:58     AC 0.65 0.55 130 in SMC-DEM171                                           
 30nw BD19                        2:08:16  -74:16:51      A 4.20 2.20 110                                                         
 30nw BD22                        2:08:53  -74:34:52      A 4.90 4.50  30                                                         
 30nw SMC-DEM172                  2:08:50  -74:55:00     NA 4.50 3.00  50                                                         
 30nw BD21                        2:09:00  -74:26:45      A 3.00 2.00  40                                                         
 30nw BD23                        2:09:10  -74:18:35      A 3.20 2.50 150                                                         
 30nw BD25                        2:09:15  -74:30:45      A 3.10 2.50 100                                                         
 30nw BS231                       2:09:26  -74:01:30      A 1.60 1.00  40                                                         
 30nw BS232                       2:09:29  -74:01:13     CA 0.40 0.40  -  in BS231                                                
 30nw BD24                        2:09:26  -74:22:56      A 4.50 2.00 130                                                         
 30nw BD26                        2:09:32  -74:17:08      A 3.00 2.50  50                                                         
 30nw BD28                        2:09:46  -74:19:56      A 3.00 2.40  40                                                         
 30nw BD27                        2:09:52  -74:31:23      A 3.90 2.50  30                                                         
 30nw BD29                        2:09:56  -74:27:14      A 3.60 2.90 150                                                         
 30nw BS233                       2:10:43  -74:09:14     AC 1.20 1.10 130 in SMC-DEM169                                           
 30nw SMC-DEM169                  2:11:07  -74:09:56     NA 9.50 2.10 130                                                         
 30nw BS234                       2:11:18  -74:16:42     AC 0.90 0.90  -                                                          
 30nw BS235                       2:11:51  -74:07:17      C 0.30 0.25 140                                                         
 30nw BD30                        2:12:21  -74:04:35      A 4.10 2.30 150                                                         
 30nw SMC-DEM168                  2:12:24  -74:10:59     NA 7.00 4.00  40                                                         
 30ne BS236                       2:13:10  -74:03:52      A 2.80 2.20  40                                                         
 30ne BD31                        2:13:56  -74:08:01      A 5.20 2.50 110                                                         
 30ne BD32                        2:13:55  -74:11:07      A 4.60 2.10  90                                                         
 30nw BS237                       2:14:09  -74:04:48      A 0.65 0.50  90 in BD30                                                 
 30ne BD33                        2:14:19  -74:03:19      A 5.00 2.90 100                                                         
 30ne BS238                       2:14:20  -74:04:11      A 0.90 0.80 120 in BD33                                                 
 30ne BS239                       2:14:37  -73:58:51      A 1.20 0.65  10 in BD34                                                 
 30ne BD34                        2:14:38  -73:58:39      A 4.70 3.60  60                                                         
 30ne BS240                       2:14:54  -73:57:11      C 0.35 0.35  -  in BD34                                                 
 30ne WG18                        2:15:41  -74:02:15      A 1.20 1.00  10                                                         
 30ne BD35                        2:15:50  -74:31:22      A 4.50 2.00  70                                                         
 30ne BD36                        2:17:11  -74:14:01      A 2.60 2.60  -                                                          
 30ne BD37                        2:17:44  -74:24:24      A 5.00 5.00  -                                                          
 30ne BS241                       2:18:01  -74:18:24      A 1.70 1.70  -                                                          
 30ne BS242                       2:18:07  -74:13:02      A 3.20 3.20  -                                                          
 30ne BS243                       2:19:27  -74:11:57      A 3.00 1.80 140                                                         
 30ne BD41                        2:20:18  -73:11:07      A 3.30 1.30 160                                                         
 30ne IDK1                        2:20:51  -73:06:20      A 4.70 2.90  90                                                         
 30ne BD42                        2:24:31  -73:02:30      A 2.80 2.20   0                                                         
 30ne BS244                       2:24:50  -73:30:42     NA 2.20 1.10 110                                                         
 30ne BD43                        2:26:32  -73:41:59      A 2.90 1.00  60                                                         
 30ne IDK2w,BD45                  2:27:17  -73:45:18      A 2.60 1.60  40                                                         
 30ne BD44                        2:27:19  -73:57:38      A 4.50 1.90 140                                                         
 30ne BS245                       2:27:26  -73:58:18     CA 0.55 0.40 110 in BD44                                                 
 30ne BS284                       2:27:41  -73:20:52      A 2.70 2.10  50                                                         
 30ne IDK2e,BD46                  2:27:40  -73:45:39      A 1.60 1.60  -                                                          
 30ne BD47                        2:28:09  -73:46:16      A 2.50 1.70  50                                                         
 30ne BD48                        2:28:17  -73:47:33      A 2.20 1.70  50                                                         
 30ne BD49                        2:28:18  -73:49:04      A 2.50 1.90 100                                                         
 30ne BD50                        2:28:38  -72:44:32      A 3.00 0.90 120                                                         
 30ne BD51                        2:28:48  -73:46:06      A 2.20 2.20  -                                                          
 30ne BD52                        2:29:24  -73:17:55      A 3.50 3.50  -                                                          
 30ne BD54                        2:30:39  -73:40:31      A 4.10 2.80  40                                                         
 30ne BD55                        2:30:37  -74:04:37      A 2.30 1.00  90                                                         
 30ne BD53                        2:30:43  -73:58:12      A 4.70 1.50 130                                                         
 30ne BS246                       2:31:04  -73:54:37      A 1.10 1.10  -                                                          
 30ne IDK3sw,BD56                 2:31:11  -73:46:34      A 1.70 1.70  -                                                          
 30ne BD57                        2:31:16  -73:55:35      A 1.20 1.20  -                                                          
 30ne IDK3ne,BD58                 2:31:42  -73:43:14      A 3.50 2.60 110                                                         
 30ne BD59                        2:33:34  -73:46:01      A 1.80 1.30  80                                                         
 31nw BD60                        2:48:17  -73:00:41      A 4.50 1.70  30                                                         
 31nw BD62                        2:50:16  -73:15:26      A 6.00 3.00  40                                                         
 31nw BD61                        2:50:19  -73:43:53      A 7.00 2.90 140                                                         
 31nw BD63                        2:51:31  -73:17:13      A 6.00 2.50 110                                                         
 31nw BD64                        2:52:06  -73:48:36      A 3.40 2.80  10                                                         
 31nw BD65sw                      2:53:41  -73:29:06      A 7.00 7.00  -                                                          
 31nw IDK4,BD66                   2:54:55  -73:13:38      A 9.00 4.60  20                                                         
 31nw BD67                        2:55:07  -73:49:01      A 5.30 3.60  20                                                         
 31nw BD65ne                      2:55:21  -73:23:20      A 7.00 7.00  -                                                          
 31nw BD68                        2:57:28  -73:47:24      A 7.00 4.50  60                                                         
 31nw BD69                        2:58:40  -72:53:50      A 5.00 2.00  70                                                         
 31nw BD70                        2:59:43  -73:37:07      A 6.10 2.20  40                                                         
 31nw BD71                        3:01:23  -73:25:20      A 4.50 1.40 120                                                         
 31nw BD72                        3:08:53  -73:18:48      A 4.10 4.10  -                                                          
 31nw BS247                       3:10:16  -73:29:49     AC 0.70 0.50 130                                                         
 31ne IDK5,BD73                   3:30:53  -72:59:19      A 4.60 4.60  -                                                          

